A hybrid Alternating Least Squares -- TT Cross algorithm for parametric PDEs

We consider the approximate solution of parametric PDEs using the low-rank Tensor Train (TT) decomposition. Such parametric PDEs arise for example in uncertainty quantification problems in engineering applications. We propose an algorithm that is a hybrid of the alternating least squares and the TT cross methods. It computes a TT approximation of the whole solution, which is beneficial when multiple quantities of interest are sought. This might be needed, for example, for the computation of the probability density function (PDF) via the maximum entropy method [Kavehrad and Joseph, IEEE Trans. Comm., 1986]. The new algorithm exploits and preserves the block diagonal structure of the discretized operator in stochastic collocation schemes. This disentangles computations of the spatial and parametric degrees of freedom in the TT representation. In particular, it only requires solving independent PDEs at a few parameter values, thus allowing the use of existing high performance PDE solvers. In our numerical experiments, we apply the new algorithm to the stochastic diffusion equation and compare it with preconditioned steepest descent in the TT format, as well as with (multilevel) quasi-Monte Carlo and dimension-adaptive sparse grids methods. For sufficiently smooth random fields the new approach is orders of magnitude faster.

==> pdf_nu2.5.dat <==
    t					f2			f3			f4			f5			f6			f7			f8			f9			f10
   3.9282978619731812e-01   2.6491575658455497e-03   1.3252848241692891e-02   7.8737135329359992e-04   2.5978906040846415e-03   9.7796799382685170e-04   1.8914984984574966e-03   1.6424419650185366e-03   2.6216551880509065e-03   3.3842699746728894e-03
   3.9279153746862105e-01   2.6571120520365028e-03   1.3278293584113237e-02   7.9116772651936513e-04   2.6060701599420651e-03   9.8289901338492226e-04   1.8978496959074376e-03   1.6487532022557688e-03   2.6261690018614943e-03   3.3848160736123342e-03
   3.9272273109268618e-01   2.6714779248594523e-03   1.3324186765437498e-02   7.9803899974689025e-04   2.6208464095430857e-03   9.9182455100853555e-04   1.9093286949084323e-03   1.6601629015897150e-03   2.6343432586479402e-03   3.3858938112593102e-03
   3.9262336210595772e-01   2.6923534124430005e-03   1.3390735889970206e-02   8.0805810832751488e-04   2.6423271318023927e-03   1.0048403518033839e-03   1.9260290133215651e-03   1.6767690404687935e-03   2.6462719927457766e-03   3.3876657291106028e-03
   3.9249344354236348e-01   2.7198774498360641e-03   1.3478229845591879e-02   8.2132982389274101e-04   2.6706651763013008e-03   1.0220839101188408e-03   1.9480838587449334e-03   1.6987113654575729e-03   2.6620896693450606e-03   3.3903643628288272e-03
   3.9233299444377401e-01   2.7542335392243419e-03   1.3587048153175109e-02   8.3799351653289641e-04   2.7060626570600812e-03   1.0437379955500758e-03   1.9756697455214104e-03   1.7261750793450652e-03   2.6819737396152499e-03   3.3942904542739131e-03
   3.9214203873010900e-01   2.7956518057211908e-03   1.3717664206696189e-02   8.5822537211240068e-04   2.7487733674816522e-03   1.0700334438231234e-03   2.0090088550460453e-03   1.7593933088906090e-03   2.7061463337633086e-03   3.3998107183795248e-03
   3.9192060498570452e-01   2.8444113338664950e-03   1.3870648529175736e-02   8.8224108459957688e-04   2.7991055661693615e-03   1.1012525299143551e-03   2.0483718187091931e-03   1.7986500220896276e-03   2.7348763105872814e-03   3.4073555181846444e-03
   3.9166872639920314e-01   2.9008429705731061e-03   1.4046672575989783e-02   9.1029914487230940e-04   2.8574253320482294e-03   1.1377330715434835e-03   2.0940810909973891e-03   1.8442835617702548e-03   2.7684818142673252e-03   3.4174167059267584e-03
   3.9138644074001117e-01   2.9653326522569474e-03   1.4246513193321087e-02   9.4270479398227006e-04   2.9241605573062852e-03   1.1798733389846144e-03   2.1465149825479605e-03   1.8966908652000498e-03   2.8073334248457414e-03   3.4305458968279423e-03
   3.9107379034541234e-01   3.0383253013932313e-03   1.4471057784475412e-02   9.7981471111315910e-04   2.9998056356651008e-03   1.2281378468204495e-03   2.2061124178204923e-03   1.9563324341876952e-03   2.8518579900033204e-03   3.4473534480126649e-03
   3.9073082211106208e-01   3.1203293407534413e-03   1.4721310230120469e-02   1.0220425169021740e-03   3.0849269085925978e-03   1.2830641129475918e-03   2.2733784897687312e-03   2.0237381276661743e-03   2.9025432358468542e-03   3.4685084129297051e-03
   3.9035758748244498e-01   3.2119218800078916e-03   1.4998397611311368e-02   1.0698651857673138e-03   3.1801689408859123e-03   1.3452704823732921e-03   2.3488908948962124e-03   2.0995138594147368e-03   2.9599432668349214e-03   3.4947397331426496e-03
   3.8995414244638194e-01   3.3137546371480604e-03   1.5303577789565348e-02   1.1238304755276549e-03   3.2862617074665150e-03   1.4154651268566377e-03   2.4333073447759513e-03   2.1843492958271305e-03   3.0246850787558604e-03   3.5268389169077511e-03
   3.8952054752221010e-01   3.4265606658856044e-03   1.5638247904704056e-02   1.1845654988487725e-03   3.4040287848536160e-03   1.4944563459920453e-03   2.5273740642610377e-03   2.2790266621972068e-03   3.0974762238693836e-03   3.5656644403648349e-03
   3.8905686775246168e-01   3.5511619697819585e-03   1.6003953858312416e-02   1.2527865789943463e-03   3.5343966536023732e-03   1.5831643108715973e-03   2.6319355022547774e-03   2.3844307808953227e-03   3.1791137841988546e-03   3.6121480951597403e-03
   3.8856317269296337e-01   3.6884780944085576e-03   1.6402400858375049e-02   1.3293105521618221e-03   3.6784052320934816e-03   1.6826344079928480e-03   2.7479453981649844e-03   2.5015604811431317e-03   3.2704948278326276e-03   3.6673034983594061e-03
   3.8803953640231265e-01   3.8395358004273687e-03   1.6835465108954041e-02   1.4150677004795302e-03   3.8372197775618940e-03   1.7940523585982414e-03   2.8764793661814701e-03   2.6315415379809413e-03   3.3726285442882537e-03   3.7322369786458270e-03
   3.8748603743071108e-01   4.0054799332180117e-03   1.7305206737689961e-02   1.5111165236928567e-03   4.0121443072849402e-03   1.9187613071156924e-03   3.0187491804359251e-03   2.7756413175794407e-03   3.4866502788231521e-03   3.8081610584954355e-03
   3.8690275880814412e-01   4.1875856186786697e-03   1.7813884063490722e-02   1.6186605838029774e-03   4.2046367115527979e-03   2.0582810917670483e-03   3.1761189670711991e-03   2.9352853273927702e-03   3.6138377123076364e-03   3.8964107663164646e-03
   3.8628978803190017e-01   4.3872719302165625e-03   1.8363969317066620e-02   1.7390676855563436e-03   4.4163257505581508e-03   2.2143299306388040e-03   3.3501235343974499e-03   3.1120758928901561e-03   3.7556294631291361e-03   3.9984630357262040e-03
   3.8564721705342830e-01   4.6061171888461139e-03   1.8958165938023689e-02   1.8738916867960334e-03   4.6490301498031119e-03   2.3888487774447378e-03   3.5424890997544649e-03   3.3078132078238238e-03   3.9136464207051936e-03   4.1159594811852286e-03
   3.8497514226453211e-01   4.8458760768657809e-03   1.9599427584094727e-02   2.0248972663166214e-03   4.9047800331662554e-03   2.5840286226915879e-03   3.7551567015221511e-03   3.5245190322622617e-03   4.0897161565935942e-03   4.2507328794880363e-03
   3.8427366448290184e-01   5.1084987659212600e-03   2.0290979000815692e-02   2.1940880129916514e-03   5.1858409595212426e-03   2.8023410377747060e-03   3.9903086169686885e-03   3.7644633419688356e-03   4.2859007988179142e-03   4.4048377341463158e-03
   3.8354288893698429e-01   5.3961522825231754e-03   2.1036338913592492e-02   2.3837382384786403e-03   5.4947408578606676e-03   3.0465722814227527e-03   4.2503981412953468e-03   4.0301942641324797e-03   4.5045287976490525e-03   4.5805853531373907e-03
   3.8278292525019275e-01   5.7112443584079967e-03   2.1839345118695171e-02   2.5964289565693589e-03   5.8343001873372990e-03   3.3198613095647249e-03   4.5381831202580582e-03   4.3245716678971960e-03   4.7482310562847680e-03   4.7805839281145355e-03
   3.8199388742445950e-01   6.0564500396447637e-03   2.2704181965299476e-02   2.8350885149552247e-03   6.2076656825445220e-03   3.6257420507433561e-03   4.8567636679642074e-03   4.6508048134647189e-03   5.0199819470210291e-03   5.0077841629386751e-03
   3.8117589382313150e-01   6.4347413572244227e-03   2.3635410437307266e-02   3.1030384093986688e-03   6.6183480807302207e-03   3.9681903292222223e-03   5.2096245426032067e-03   5.0124945005541998e-03   5.3231457817214303e-03   5.2655310588503893e-03
   3.8032906715321280e-01   6.8494203931353786e-03   2.4638001061334579e-02   3.4040448554658390e-03   7.0702642664308988e-03   4.3516758364529661e-03   5.6006826955863065e-03   5.4136801953875730e-03   5.6615293534711510e-03   5.5576225199140267e-03
   3.7945353444695590e-01   7.3041561097260494e-03   2.5717369885977795e-02   3.7423767383286091e-03   7.5677843101168950e-03   4.7812195680531138e-03   6.0343405533124055e-03   5.8588926547111751e-03   6.0394412127125928e-03   5.8883754922019090e-03
   3.7854942704280442e-01   7.8030253465539504e-03   2.6879417797249811e-02   4.1228706057225102e-03   8.1157839206605457e-03   5.2624571573182122e-03   6.5155456348313014e-03   6.3532126051051643e-03   6.4617583839739843e-03   6.2627003897016585e-03
   3.7761688056569015e-01   8.3505584279596201e-03   2.8130573455898238e-02   4.5510034117545103e-03   8.7197028764782244e-03   5.8017085469303942e-03   7.0498571521247534e-03   6.9023360752572920e-03   6.9340012661690395e-03   6.6861845847217558e-03
   3.7665603490668736e-01   8.9517898662803113e-03   2.9477840164137650e-02   5.0329737584375407e-03   9.3856100466317618e-03   6.4060544472785566e-03   7.6435202814186774e-03   7.5126470170923006e-03   7.4624174875684967e-03   7.1651857456909865e-03
   3.7566703420202702e-01   9.6123146898746611e-03   3.0928846992078568e-02   5.5757924158489338e-03   1.0120275660430965e-02   7.0834200319901215e-03   8.3035488324589794e-03   8.1912978875523634e-03   8.0540755026717401e-03   7.7069357852559486e-03
   3.7465002681147463e-01   1.0338350971839957e-02   3.2491904517713908e-02   6.1873829286300790e-03   1.0931251531406675e-02   7.8426663181991683e-03   9.0378170763223149e-03   8.9462988950930796e-03   8.7169687186542735e-03   8.3196561306885849e-03
   3.7360516529607446e-01   1.1136809184263775e-02   3.4176065558596126e-02   6.8766931338134930e-03   1.1826959987969062e-02   8.6936896700469529e-03   9.8551615190721094e-03   9.7866166420230508e-03   9.4601309197786497e-03   9.0126849409165669e-03
   3.7253260639526342e-01   1.2015369053748783e-02   3.5991191298116398e-02   7.6538184200101340e-03   1.2816792307431699e-02   9.6475298482426100e-03   1.0765493426059146e-02   1.0722282913834378e-02   1.0293763714785437e-02   9.7966167643078490e-03
   3.7143251100335845e-01   1.2982564646358854e-02   3.7948023234345277e-02   8.5301375478316049e-03   1.3911217490911346e-02   1.0716487005545448e-02   1.1779922907214520e-02   1.1764514377533727e-02   1.1229376660364155e-02   1.0683454953703072e-02
   3.7030504414542087e-01   1.4047878463480885e-02   4.0058261404411738e-02   9.5184618227857846e-03   1.5121902252133440e-02   1.1914247997141384e-02   1.2910895364272449e-02   1.2925843950288561e-02   1.2279940608946955e-02   1.1686776926427970e-02
   3.6915037495250025e-01   1.5221845383641644e-02   4.2334649362020714e-02   1.0633198361242201e-02   1.6461843121290239e-02   1.3256022335495429e-02   1.4172341073154049e-02   1.4220264584770215e-02   1.3460054687235214e-02   1.2821912075469608e-02
   3.6796867663626354e-01   1.6516167338119742e-02   4.4791066409463995e-02   1.1890528113682785e-02   1.7945511583330603e-02   1.4758688070835501e-02   1.5579838625125448e-02   1.5663386185444703e-02   1.4786127129697398e-02   1.4106131804798002e-02
   3.6676012646301120e-01   1.7943839659090792e-02   4.7442627607840480e-02   1.3308599203494651e-02   1.9589013175556814e-02   1.6440947820496307e-02   1.7150792874998783e-02   1.7272606317545267e-02   1.6276569966499517e-02   1.5558850781716718e-02
   3.6552490572708551e-01   1.9519290086611824e-02   5.0305792109492542e-02   1.4907736000153438e-02   2.1410261458873803e-02   1.8323495102495160e-02   1.8904627939617599e-02   1.9067295294151125e-02   1.7952007297160889e-02   1.7201838081251798e-02
   3.6426319972367449e-01   2.1258531463266846e-02   5.3398480374106466e-02   1.6710664169035456e-02   2.3429167746771042e-02   2.0429191050552180e-02   2.0862995651201702e-02   2.1068996123156720e-02   1.9835496570869793e-02   1.9059436456038956e-02
   3.6297519772101583e-01   2.3179329180717391e-02   5.6740200843602213e-02   1.8742751722802299e-02   2.5667847421980645e-02   2.2783251498962598e-02   2.3049999694012221e-02   2.3301639661351927e-02   2.1952761945431172e-02   2.1158787519369140e-02
   3.6166109293200477e-01   2.5301384468313579e-02   6.0352186659780697e-02   2.1032265838283701e-02   2.8150843588187691e-02   2.5413444325956089e-02   2.5492435435743713e-02   2.5791775153799688e-02   2.4332438415638546e-02   2.3530060203654557e-02
   3.6032108248521000e-01   2.7646534627496947e-02   6.4257543011439128e-02   2.3610644895652001e-02   3.0905368688226704e-02   2.8350296833082770e-02   2.8220045204091881e-02   2.8568816129821744e-02   2.7006324997907352e-02   2.6206679480861576e-02
   3.5895536739530276e-01   3.0238971313728054e-02   6.8481405692906408e-02   2.6512784841946180e-02   3.3961564565625289e-02   3.1627312815398351e-02   3.1265788451928990e-02   3.1665301379171347e-02   3.0009644843919867e-02   2.9225552038124634e-02
   3.5756415253290236e-01   3.3105477946360984e-02   7.3051111442025321e-02   2.9777338578257803e-02   3.7352781247636607e-02   3.5281198842303491e-02   3.4666125900279766e-02   3.5117170440856806e-02   3.3381309747529411e-02   3.2627285424960011e-02
   3.5614764659384357e-01   3.6275687282062478e-02   7.7996380600671295e-02   3.3447026620133227e-02   4.1115874479415684e-02   3.9352099121299750e-02   3.8461316347033245e-02   3.8964052700813538e-02   3.7164186124698614e-02   3.6456397161308010e-02
   3.5470606206787036e-01   3.9782360114298532e-02   8.3349512602855558e-02   3.7568956786544393e-02   4.5291521735138951e-02   4.3883838155953342e-02   4.2695724382806034e-02   4.3249568812341863e-02   4.1405359206275527e-02   4.0761510446832246e-02
   3.5323961520676017e-01   4.3661685954853015e-02   8.9145594741955062e-02   4.2194950138556259e-02   4.9924556067280607e-02   4.8924170234155240e-02   4.7418136767229724e-02   4.8021642725271645e-02   4.6156391909452282e-02   4.5595533462512487e-02
   3.5174852599188411e-01   4.7953606407531706e-02   9.5422724597048258e-02   4.7381869821004174e-02   5.5064316725028144e-02   5.4525034592289606e-02   5.2682084694870561e-02   5.3332822137917117e-02   5.1473574666995210e-02   5.1015819815208072e-02
   3.5023301810120733e-01   5.2702161752916935e-02   1.0222224640583435e-01   5.3191948867702399e-02   6.0765014972812566e-02   6.0742814893935154e-02   5.8546168627989316e-02   5.9240604673422945e-02   5.7418162413110513e-02   5.7084308439546781e-02
   3.4869331887573563e-01   5.7955861019568788e-02   1.0958900155502788e-01   5.9693112423793396e-02   6.7086112967047418e-02   6.7638601436766269e-02   6.5074381803723075e-02   6.5807766534286188e-02   6.4056594966694455e-02   6.3867642217005235e-02
   3.4712965928541151e-01   6.3768075514388387e-02   1.1757159321504529e-01   6.6959289230947808e-02   7.4092712901817931e-02   7.5278454256808042e-02   7.2336427948712617e-02   7.3102689812918203e-02   7.1460697226799666e-02   7.1437265658653451e-02
   3.4554227389446668e-01   7.0197455415638210e-02   1.2622266497057913e-01   7.5070706627530320e-02   8.1855952912649688e-02   8.3733665033346075e-02   8.0408028169623544e-02   8.1199684041427064e-02   7.9707855904131847e-02   7.9869503166568184e-02
   3.4393140082623536e-01   7.7308368588913948e-02   1.3559919308838472e-01   8.4114162753822497e-02   9.0453405434140960e-02   9.3081015408805506e-02   8.9371211450279625e-02   9.0179296961921229e-02   8.8881169950153341e-02   8.9245620563691341e-02
   3.4229728172743290e-01   8.5171360261819484e-02   1.4576279181424423e-01   9.4183269140890188e-02   9.9969472847433405e-02   1.0340302902400281e-01   9.9314582693716721e-02   1.0012860890324596e-01   9.9069572395899197e-02   9.9651873674425781e-02
   3.4064016173190670e-01   9.3863631580083040e-02   1.5678003079836411e-01   1.0537865642082835e-01   1.1049577433563025e-01   1.1478821422867948e-01   1.1033356181977685e-01   1.1114150457685232e-01   1.1036792194944671e-01   1.1117954865255424e-01
   3.3896028942386397e-01   1.0346953435986295e-01   1.6872276340815912e-01   1.1780813554675514e-01   1.2213151690141645e-01   1.2733129405882149e-01   1.2253058708560426e-01   1.2331891557091565e-01   1.2287706338769372e-01   1.2392499939237242e-01
   3.3725791680058115e-01   1.1408107854237007e-01   1.8166846429521105e-01   1.3158680667386516e-01   1.3498384250727780e-01   1.4113341967511012e-01   1.3601527555673018e-01   1.3676902634669244e-01   1.3670385646924310e-01   1.3798968763302619e-01
   3.3553329923460207e-01   1.2579844794331518e-01   1.9570057413501335e-01   1.4683710774810976e-01   1.4916814229509762e-01   1.5630236303071393e-01   1.5090453353787495e-01   1.5160743614408209e-01   1.5196117373838525e-01   1.5348023119865023e-01
   3.3378669543542988e-01   1.3873051886845916e-01   2.1090884895011450e-01   1.6368879489509963e-01   1.6480832785326660e-01   1.7295268408235800e-01   1.6732260979026314e-01   1.6795726890439547e-01   1.6876786812891878e-01   1.7050846515240098e-01
   3.3201836741071755e-01   1.5299537503727809e-01   2.2738971085602816e-01   1.8227884691447643e-01   1.8203704855487232e-01   1.9120586737805245e-01   1.8540108452755405e-01   1.8594922313680995e-01   1.8724871165347604e-01   1.8919151945116125e-01
   3.3022858042696446e-01   1.6872081102181197e-01   2.4524659643198726e-01   2.0275128657676739e-01   2.0099584312349911e-01   2.1119042235144292e-01   2.0527878750234768e-01   2.0572155360898811e-01   2.0753430662488512e-01   2.0965191496910007e-01
   3.2841760296972383e-01   1.8604481507291692e-01   2.6459029821349062e-01   2.2525691199884090e-01   2.2183521283108662e-01   2.3304194113160007e-01   2.2710163897120048e-01   2.2741997684772713e-01   2.2976097075368249e-01   2.3201767754255445e-01
   3.2658570670332721e-01   2.0511602078106828e-01   2.8553929402975337e-01   2.4995293214358771e-01   2.4471460313577278e-01   2.5690310714521802e-01   2.5102240795352876e-01   2.5119749270495667e-01   2.5407059706371443e-01   2.5642246703501259e-01
   3.2473316643013206e-01   2.2609411551797773e-01   3.0822005806743763e-01   2.7700250144683369e-01   2.6980228016988794e-01   2.8292364725512348e-01   2.7720038296779598e-01   2.7721411468667762e-01   2.8061048884368039e-01   2.8300571541493003e-01
   3.2286026004929902e-01   2.4915019204819935e-01   3.3276734663482743e-01   3.0657414971087987e-01   2.9727508833357147e-01   3.1126021965648776e-01   3.0580095131933183e-01   3.0563650236129830e-01   3.0953316880104248e-01   3.1191276458735084e-01
   3.2096726851510382e-01   2.7446702811214829e-01   3.5932445063256591e-01   3.3884110470425244e-01   3.2731807538208157e-01   3.4207622925485537e-01   3.3699508400431000e-01   3.3663748995776044e-01   3.4099616021922907e-01   3.4329499134546260e-01
   3.1905447579479196e-01   3.0223927719547428e-01   3.8804340571537876e-01   3.7398050634943836e-01   3.6012397185703748e-01   3.7554156179544423e-01   3.7095872435440214e-01   3.7039550622514511e-01   3.7516173627193550e-01   3.7730990344249293e-01
   3.1712216882598032e-01   3.3267355215334171e-01   4.1908515006400460e-01   4.1217251293670565e-01   3.9589251254204172e-01   4.1183222762157173e-01   4.0787207964262595e-01   4.0709388174033867e-01   4.1219663177113935e-01   4.1412118756442884e-01
   3.1517063747361418e-01   3.6598838189784183e-01   4.5261961859132072e-01   4.5359930143886940e-01   4.3482958885386447e-01   4.5112990563477157e-01   4.4791881596589994e-01   4.4692004109879541e-01   4.5227170958725749e-01   4.5389868704624664e-01
   3.1320017448648407e-01   4.0241402003583526e-01   4.8882576129882677e-01   4.9844396568085131e-01   4.7714622273607626e-01   4.9362137783644111e-01   4.9128515777569304e-01   4.9006457877969589e-01   4.9556157186542238e-01   4.9681828465169453e-01
   3.1121107545331139e-01   4.4219208322337578e-01   5.2789147240064682e-01   5.4688931779681571e-01   5.2305735471651427e-01   5.3949784477921392e-01   5.3815889440709808e-01   5.3672021890985711e-01   5.4224410406832046e-01   5.4306166375644338e-01
   3.0920363875840629e-01   4.8557499614887162e-01   5.7001341576837006e-01   5.9911660004238987e-01   5.7278044132493933e-01   5.8895411237676643e-01   5.8872829682407068e-01   5.8708066062579378e-01   5.9249993791038835e-01   5.9281591995798366e-01
   3.0717816553690785e-01   5.3282521954346351e-01   6.1539673125228089e-01   6.5530411557465640e-01   6.2653386002956535e-01   6.4218764084578639e-01   6.4318094852431773e-01   6.4133931221241536e-01   6.4651181752290887e-01   6.4627299459742227e-01
   3.0513495962961046e-01   5.8421423752209956e-01   6.6425460553920468e-01   7.1562578822406353e-01   6.8453512321210941e-01   6.9939744711679308e-01   7.0170249510858651e-01   6.9968791864130031e-01   7.0446385182001647e-01   7.0362890202654071e-01
   3.0307432753738489e-01   6.4002128096399424e-01   7.1680769045572701e-01   7.8024966251848471e-01   7.4699890641473143e-01   7.6078285288474978e-01   7.6447531740159036e-01   7.6231508850298801e-01   7.6654063513577864e-01   7.6508272378888931e-01
   3.0099657837520000e-01   7.0053176462964428e-01   7.7328335106470458e-01   8.4933635624296921e-01   8.1413490009539435e-01   8.2654207160798476e-01   8.3167713321155290e-01   8.2940472759062855e-01   8.3292621788192656e-01   8.3083534529799574e-01
   2.9890202382575276e-01   7.6603541736529646e-01   8.3391472558449942e-01   9.2303747859798702e-01   8.8614549834047107e-01   8.9687062923464700e-01   9.0347953283966176e-01   9.0113438751552133e-01   9.0380290933625262e-01   9.0108791416785761e-01
   2.9679097809271238e-01   8.3682408714265344e-01   8.9893957914060718e-01   1.0014940275300646e+00   9.6322334230830864e-01   9.7195961526511365e-01   9.8004645331857421e-01   9.7767353869367890e-01   9.7934989580370313e-01   9.7604000414109471e-01
   2.9466375785358712e-01   9.1318920589229580e-01   9.6859893369845596e-01   1.0848347800362290e+00   1.0455487405044099e+00   1.0519937629665619e+00   1.0615325961012767e+00   1.0591817778197383e+00   1.0597416593716802e+00   1.0558874746020273e+00
   2.9252068221221933e-01   9.9541890317314907e-01   1.0431354572872731e+00   1.1731746891815693e+00   1.1332869921960174e+00   1.1371493601544955e+00   1.1480817925797715e+00   1.1458069805327720e+00   1.1451461853655762e+00   1.1408200229526688e+00
   2.9036207265091674e-01   1.0837947627214761e+00   1.1227915968725706e+00   1.2666133012213905e+00   1.2265856442315748e+00   1.2275919949483689e+00   1.2398253214387343e+00   1.2376834103805083e+00   1.2357229504352096e+00   1.2310184356182490e+00
   2.8818825298222694e-01   1.1785882218658401e+00   1.2078074410335613e+00   1.3652332055999508e+00   1.3255717151058715e+00   1.3234741442861735e+00   1.3368801815019733e+00   1.3349297954176746e+00   1.3316206879760126e+00   1.3266515530248277e+00
   2.8599954930036264e-01   1.2800566206797095e+00   1.2984183010138020e+00   1.4690985297304953e+00   1.4303489231731987e+00   1.4249326167243490e+00   1.4393473234743461e+00   1.4376473838546842e+00   1.4329749332874280e+00   1.4278729743737286e+00
   2.8379628993228390e-01   1.3884389155429409e+00   1.3948520017962029e+00   1.5782534893793758e+00   1.5409949583340639e+00   1.5320858651182168e+00   1.5473098438870141e+00   1.5459179901389424e+00   1.5399053574356834e+00   1.5348175391654668e+00
   2.8157880538844615e-01   1.5039510804370178e+00   1.4973258786572488e+00   1.6927210042219354e+00   1.6575588381936597e+00   1.6450311891217368e+00   1.6608311446878101e+00   1.6598020427457183e+00   1.6525129061190864e+00   1.6475976338558387e+00
   2.7934742831322035e-01   1.6267812287102101e+00   1.6060434792190548e+00   1.8125013867577020e+00   1.7800583905176450e+00   1.7638418519935264e+00   1.7799530623461448e+00   1.7793366448288968e+00   1.7708767677864863e+00   1.7662993833319915e+00
   2.7710249343499305e-01   1.7570844980830773e+00   1.7211909763671127e+00   1.9375711113214438e+00   1.9084779037212574e+00   1.8885641408615901e+00   1.9046939711224715e+00   1.9045336587895201e+00   1.8950512036423497e+00   1.8909787975763834e+00
   2.7484433751595394e-01   1.8949777521461542e+00   1.8429333035432141e+00   2.0678816684617636e+00   2.0427659860758327e+00   2.0192144042762092e+00   2.0350468663347399e+00   2.0353778258188653e+00   2.0250622807450345e+00   2.0216579533819408e+00
   2.7257329930157792e-01   2.0405341623141786e+00   1.9714100308427329e+00   2.2033585085398539e+00   2.1828336722882113e+00   2.1557761054475142e+00   2.1709774350756352e+00   2.1718249316202001e+00   2.1609045578833070e+00   2.1583212987008049e+00
   2.7028971946981051e-01   2.1937777448884010e+00   2.1067310080032216e+00   2.3439000770867118e+00   2.3285528131208353e+00   2.2981969338842827e+00   2.3124221239155842e+00   2.3138000298622954e+00   2.3025377819728376e+00   2.3009121725587249e+00
   2.6799394057996234e-01   2.3546779382469758e+00   2.2489718086977830e+00   2.4893769433047490e+00   2.4797547798251345e+00   2.4463860220745923e+00   2.4592862156706254e+00   2.4611957355142700e+00   2.4498836599902498e+00   2.4493296358938785e+00
   2.6568630702132201e-01   2.5231443149071633e+00   2.3981690194402878e+00   2.6396310221626940e+00   2.6362295104422513e+00   2.6002113172194607e+00   2.6114419303037653e+00   2.6138706010915693e+00   2.6028227775772663e+00   2.6034257077120291e+00
   2.6336716496149459e-01   2.6990215319303439e+00   2.5543154257334191e+00   2.7944748898587028e+00   2.7977249195988207e+00   2.7594971606862049e+00   2.7687265684238080e+00   2.7716475900292092e+00   2.7611917400180213e+00   2.7630030962474041e+00
   2.6103686229447270e-01   2.8820846305025420e+00   2.7173551576707977e+00   2.9536911920565925e+00   2.9639466874342792e+00   2.9240221296289102e+00   2.9309407195836075e+00   2.9343126628977205e+00   2.9247806139499621e+00   2.9278135062092328e+00
   2.5869574858844935e-01   3.0720348011435874e+00   2.8871788668293767e+00   3.1170321442664823e+00   3.1345584369060244e+00   3.0935171959773231e+00   3.0978465615727595e+00   3.1016134939775464e+00   3.0933307485825807e+00   3.0975565907131299e+00
   2.5634417503337903e-01   3.2684957345071854e+00   3.0636190157084746e+00   3.2842191240668193e+00   3.3091823021127018e+00   3.2676642575848547e+00   3.2691662810362243e+00   3.2732583377767672e+00   3.2665330530993213e+00   3.2718796004108039e+00
   2.5398249438829601e-01   3.4710106787818487e+00   3.2464453699032050e+00   3.4549423555628382e+00   3.4873998836475590e+00   3.4460950946360902e+00   3.4445806498949088e+00   3.4489150673615918e+00   3.4440268021233402e+00   3.4503777631480057e+00
   2.5161106092839691e-01   3.6790403229727602e+00   3.4353607913259259e+00   3.6288606875484390e+00   3.6687535805398976e+00   3.6283908013570119e+00   3.6237277960397209e+00   3.6282104087928482e+00   3.6253990335613904e+00   3.6325954059377139e+00
   2.4923023039189590e-01   3.8919616205716863e+00   3.6299974377682638e+00   3.8056014682749644e+00   3.8527482822558428e+00   3.8140817385962089e+00   3.8062022104402686e+00   3.8107293984272754e+00   3.8101845928521709e+00   3.8180278080764221e+00
   2.4684035992666054e-01   4.1090676601056213e+00   3.8299134795675864e+00   3.9847605215099469e+00   4.0388533986909190e+00   4.0026480469430092e+00   3.9915540359610415e+00   3.9960150922309117e+00   3.9978668648243527e+00   4.0061237509568066e+00
   2.4444180803663623e-01   4.3295686776755726e+00   4.0345904477376591e+00   4.1659022306589586e+00   4.2265052012594611e+00   4.1935207527560365e+00   4.1792886856086637e+00   4.1835685584262619e+00   4.1878792193470433e+00   4.1962887077371747e+00
   2.4203493452806693e-01   4.5525942918282549e+00   4.2434313292780388e+00   4.3485597400788762e+00   4.4151094442076833e+00   4.3860834908797504e+00   4.3688668394350980e+00   4.3728491866014148e+00   4.3796071802018730e+00   4.3878885957337666e+00
   2.3962010045552079e-01   4.7771970230249075e+00   4.4557595241431791e+00   4.5322352852753118e+00   4.6040442322576940e+00   4.5796748580657116e+00   4.5597048696883817e+00   4.5632753476834562e+00   4.5723913087176857e+00   4.5802539973647916e+00
   2.3719766806772846e-01   5.0023571387746673e+00   4.6708187742144114e+00   4.7164006663824258e+00   4.7926630987044962e+00   4.7735914003783719e+00   4.7511757428389867e+00   4.7542254397481409e+00   4.7655307753833407e+00   4.7726847427114398e+00
   2.3476800075324208e-01   5.2269888414947188e+00   4.8877741673088373e+00   4.9004978820910416e+00   4.9802982571770515e+00   4.9670912263889164e+00   4.9426104446410077e+00   4.9450393543306070e+00   4.9582875746583834e+00   4.9644547390739744e+00
   2.3233146298592378e-01   5.4499477897732840e+00   5.1057143085771903e+00   5.0839399439312523e+00   5.1662639904410383e+00   5.1593982260237929e+00   5.1332999702674957e+00   5.1350203965517602e+00   5.1498913213311797e+00   5.1548169308176188e+00
   2.2988842027027054e-01   5.6700399154858161e+00   5.3236547374679644e+00   5.2661118934290965e+00   5.3498601408317796e+00   5.3497068628506357e+00   5.3224979156826819e+00   5.3234376898297517e+00   5.3395445518101257e+00   5.3430082765343148e+00
   2.2743923908658548e-01   5.8860314697941227e+00   5.5405426507455857e+00   5.4463720470340959e+00   5.5303756690922672e+00   5.5371874956907572e+00   5.5094236987252607e+00   5.5095290920760833e+00   5.5264284413929499e+00   5.5282546399657022e+00
   2.2498428683600175e-01   6.0966602011784836e+00   5.7552629709362240e+00   5.6240534957388908e+00   5.7070922514533446e+00   5.7209921740951657e+00   5.6932664288809205e+00   5.6925046449833854e+00   5.7097088394521256e+00   5.7097755057802768e+00
   2.2252393178536914e-01   6.3006475391188204e+00   5.9666457752482955e+00   5.7984658878589981e+00   5.8792878886011231e+00   5.9002608417597742e+00   5.8731894334914108e+00   5.8715505712383900e+00   5.8885425190610121e+00   5.8867884504047918e+00
   2.2005854301201022e-01   6.4967116287059206e+00   6.1734750728201746e+00   5.9688975243813855e+00   6.0462405045782450e+00   6.0741278727211085e+00   6.0483354353291201e+00   6.0458338262299520e+00   6.0620835361452610e+00   6.0585133206461901e+00
   2.1758849034835520e-01   6.6835810351993050e+00   6.3744988885623162e+00   6.1346177964917530e+00   6.2072315184876796e+00   6.2417288574732241e+00   6.2178323622858844e+00   6.2145072011146887e+00   6.2294895958516809e+00   6.2241760975722933e+00
   2.1511414432646356e-01   6.8600089142169525e+00   6.5684405804955022e+00   6.2948799942201399e+00   6.3615493769249181e+00   6.4022075502452793e+00   6.3807997546875557e+00   6.3767149630612954e+00   6.3899283303439880e+00   6.3830124486832513e+00
   2.1263587612244031e-01   7.0247874236633274e+00   6.7540112850755776e+00   6.4489245134724227e+00   6.5084930401617580e+00   6.5547228847879300e+00   6.5363557198321178e+00   6.5315990062947424e+00   6.5425834023119709e+00   6.5342709963812968e+00
   2.1015405750075633e-01   7.1767621384218927e+00   6.9299233523835415e+00   6.5959824859186824e+00   6.6473754200446553e+00   6.6984559642824184e+00   6.6836243672080329e+00   6.6783054744480541e+00   6.6866603615741997e+00   6.6772163537322120e+00
   2.0766906075847980e-01   7.3148462188978902e+00   7.0949046011844450e+00   6.7352798521775306e+00   6.7775267721574153e+00   6.8326169314831997e+00   6.8217436419869157e+00   6.8159918010144125e+00   6.8213921975553280e+00   6.8111319981951377e+00
   2.0518125866942799e-01   7.4380340802034155e+00   7.2477131937197452e+00   6.8660418933737510e+00   6.8982980488418644e+00   6.9564516279307993e+00   6.9498734593471472e+00   6.9438341007508324e+00   6.9460445472894712e+00   6.9353230692136130e+00
   2.0269102442824782e-01   7.5454143104799867e+00   7.3871529027297607e+00   6.9874982293849657e+00   7.0090642229936915e+00   7.0692479559457073e+00   7.0672040285399387e+00   7.0610348311467517e+00   7.0599205360215711e+00   7.0491191853463331e+00
   2.0019873159443272e-01   7.6361815947257714e+00   7.5120885196358733e+00   7.0988882838903589e+00   7.1092275949902568e+00   7.1703418639794503e+00   7.1729642439216530e+00   7.1668306300088860e+00   7.1623652444958870e+00   7.1518773802472504e+00
   1.9770475403628507e-01   7.7096474145171436e+00   7.6214611340338685e+00   7.1994672066873564e+00   7.1982210965187345e+00   7.2591228845272102e+00   7.2664300109824360e+00   7.2605002233275560e+00   7.2527698126990252e+00   7.2429852538278423e+00
   1.9520946587483251e-01   7.7652493139730359e+00   7.7143030015635610e+00   7.2885122326913567e+00   7.2755116053346454e+00   7.3350391639072114e+00   7.3469323691832971e+00   7.3413722873868057e+00   7.3305752032951972e+00   7.3218644251865559e+00
   1.9271324142770588e-01   7.8025585477956811e+00   7.7897517106031327e+00   7.3653294446713256e+00   7.3406032839960194e+00   7.3976019344430775e+00   7.4138652705726802e+00   7.4088331410553003e+00   7.3952756584949784e+00   7.3879743575120846e+00
   1.9021645515298818e-01   7.8212859576386196e+00   7.8470633587013623e+00   7.4292608932510227e+00   7.3930409533199191e+00   7.4463893915665853e+00   7.4666928739839813e+00   7.4623341388037812e+00   7.4464218910262874e+00   7.4408166026062590e+00
   1.8771948159304186e-01   7.8212859576386196e+00   7.8856244576181993e+00   7.4796920132362334e+00   7.4324135076601738e+00   7.4810499506858879e+00   7.5049562192866333e+00   7.5013986326335358e+00   7.4836240527981497e+00   7.4799394846842482e+00
   1.8522269531832417e-01   7.8025585477956811e+00   7.9049623014746642e+00   7.5160592601950977e+00   7.4583573741081715e+00   7.5013048709274273e+00   7.5282791547011332e+00   7.5256283720793435e+00   7.5065545235359155e+00   7.5049432107459726e+00
   1.8272647087119753e-01   7.7652493139730359e+00   7.9047535557447954e+00   7.5378578757747672e+00   7.4705600114112238e+00   7.5069502446550809e+00   7.5363734024679605e+00   7.5347092159742166e+00   7.5149505561095911e+00   7.5154853594033106e+00
   1.8023118270974497e-01   7.7096474145171436e+00   7.8848308553194402e+00   7.5446496749055347e+00   7.4687634368662028e+00   7.4978583626176212e+00   7.5290426639019827e+00   7.5284160378118994e+00   7.5086168056827374e+00   7.5112866631708517e+00
   1.7773720515159733e-01   7.6361815947257714e+00   7.8451872370317179e+00   7.5360707333123340e+00   7.4527677608068581e+00   7.4739784743328475e+00   7.5061856836406564e+00   7.5066167182597336e+00   7.4874277566040082e+00   7.4921369626656116e+00
   1.7524491231778222e-01   7.5454143104799893e+00   7.7859782749990769e+00   7.5118388401707428e+00   7.4224346987361347e+00   7.4353369715896696e+00   7.4677982141441683e+00   7.4692751334579848e+00   7.4513300447782571e+00   7.4579011768388748e+00
   1.7275467807660205e-01   7.4380340802034155e+00   7.7075218348140426e+00   7.4717605689048359e+00   7.3776910208864823e+00   7.3820370295047431e+00   7.4139738445536567e+00   7.4164530658468086e+00   7.4003446549064940e+00   7.4085251032723942e+00
   1.7026687598755025e-01   7.3148462188978920e+00   7.6102954137110990e+00   7.4157378096530877e+00   7.3185318883003241e+00   7.3142577442405754e+00   7.3449036820993925e+00   7.3483109849079309e+00   7.3345689524506872e+00   7.3440408386733074e+00
   1.6778187924527371e-01   7.1767621384218936e+00   7.4949310868968331e+00   7.3437736004622671e+00   7.2450240137412028e+00   7.2322528091836382e+00   7.2608748985615001e+00   7.2651076677917521e+00   7.2541784905614799e+00   7.2645715938191513e+00
   1.6530006062358973e-01   7.0247874236633292e+00   7.3622081336943070e+00   7.2559770914292114e+00   7.1573085752568044e+00   7.1363487720748235e+00   7.1622681779920354e+00   7.1671986536210026e+00   7.1594285136868088e+00   7.1703356708985559e+00
   1.6282179241956649e-01   6.8600089142169542e+00   7.2130434694098566e+00   7.1525674773756149e+00   7.0556038004482096e+00   7.0269429143379813e+00   7.0495541242015056e+00   7.0550335495472503e+00   7.0506550633723970e+00   7.0616493756437499e+00
   1.6034744639767484e-01   6.6835810351993059e+00   7.0484800582823990e+00   7.0338767407146348e+00   6.9402071309264253e+00   6.9045007907964777e+00   6.9232887066450326e+00   6.9291522305772659e+00   6.9282755790615500e+00   6.9389286525394347e+00
   1.5787739373401982e-01   6.4967116287059241e+00   6.8696735279978487e+00   6.9003510573464393e+00   6.8114968695584555e+00   6.7695534633048204e+00   6.7841078406557767e+00   6.7901799979721265e+00   6.7927888786058803e+00   6.8026892588046382e+00
   1.5541200496066090e-01   6.3006475391188230e+00   6.6778772456542992e+00   6.7525507349563041e+00   6.6699332084388017e+00   6.6226944558198424e+00   6.6327212119291268e+00   6.6388217818787725e+00   6.6447744006639162e+00   6.6535453312038122e+00
   1.5295164991002833e-01   6.0966602011784872e+00   6.4744261475477130e+00   6.5911485750637162e+00   6.5160585335845367e+00   6.4645764514190676e+00   6.4699054653675088e+00   6.4758554920789582e+00   6.4848905949266769e+00   6.4922062477857843e+00
   1.5049669765944457e-01   5.8860314697941254e+00   6.2607196397512093e+00   6.4169265774623545e+00   6.3504969036363441e+00   6.2959077441188942e+00   6.2964968846196836e+00   6.3021246357371323e+00   6.3138723566261277e+00   6.3194717424436089e+00
   1.4804751647575951e-01   5.6700399154858188e+00   6.0382039024967238e+00   6.2307709379529426e+00   6.1739526047990569e+00   6.1174484504681876e+00   6.1133836908234409e+00   6.1185303323321065e+00   6.1325274191782428e+00   6.1362252912148243e+00
   1.4560447376010627e-01   5.4499477897732849e+00   5.8083539384500424e+00   6.0336653269194240e+00   5.9872076932412899e+00   5.9300064782394468e+00   5.9214980872875049e+00   5.9260228632564509e+00   5.9417316428387039e+00   5.9434258525179953e+00
   1.4316793599278793e-01   5.2269888414947188e+00   5.5726557030268031e+00   5.8266824765088572e+00   5.7911184494558618e+00   5.7344332425736475e+00   5.7218081713862663e+00   5.7255928967197747e+00   5.7424231672628538e+00   5.7420981057805776e+00
   1.4073826867830161e-01   5.0023571387746717e+00   5.3325886441666306e+00   5.6109741468872993e+00   5.5866106867835583e+00   5.5316191141218738e+00   5.5153098261922926e+00   5.5182625276257253e+00   5.5355954308234105e+00   5.5333213908091272e+00
   1.3831583629050925e-01   4.7771970230249092e+00   5.0896089600026224e+00   5.3877595859893663e+00   5.3746738783779042e+00   5.3224885795224619e+00   5.3030186928628069e+00   5.3050762672065694e+00   5.3222890980456601e+00   5.3182176005924315e+00
   1.3590100221796314e-01   4.5525942918282576e+00   4.8451338564394630e+00   5.1583126409123867e+00   5.1563540930989618e+00   5.1079950923812714e+00   5.0859623111508210e+00   5.0870921087488030e+00   5.1035829768524348e+00   5.0979383201929513e+00
   1.3349412870939381e-01   4.3295686776755744e+00   4.6005270538239937e+00   4.9239477210580924e+00   4.9327457607167577e+00   4.8891155931629378e+00   4.8651725003244817e+00   4.8653727842236290e+00   4.8805840475249340e+00   4.8736515317364848e+00
   1.3109557681936951e-01   4.1090676601056222e+00   4.3570857538787715e+00   4.6860048516614325e+00   4.7049823197000116e+00   4.6668446793613780e+00   4.6416780369838255e+00   4.6409773126565010e+00   4.6544167633105671e+00   4.6465282187633159e+00
   1.2870570635413417e-01   3.8919616205716907e+00   4.1160292362245601e+00   4.4458340898426822e+00   4.4742258358555809e+00   4.4421884132176732e+00   4.4164976705086909e+00   4.4149529253251512e+00   4.4262118163780073e+00   4.4177292017177479e+00
   1.2632487581763310e-01   3.6790403229727624e+00   3.8784892095675603e+00   4.2047796022379984e+00   4.2416557160449857e+00   4.2161577632002736e+00   4.1906335018824974e+00   4.1883274361145117e+00   4.1970945903991348e+00   4.1883925203825934e+00
   1.2395344235773401e-01   3.4710106787818509e+00   3.6455019974124103e+00   3.9641637222366897e+00   4.0084566768225258e+00   3.9897616874303110e+00   3.9650647380950637e+00   3.9621021083482955e+00   3.9681735407620242e+00   3.9596216497314622e+00
   1.2159176171265100e-01   3.2684957345071890e+00   3.4180025933822451e+00   3.7252713147606253e+00   3.7758061616529508e+00   3.7639998820453506e+00   3.7407418228424514e+00   3.7372450529171108e+00   3.7405287540109717e+00   3.7324747948662562e+00
   1.1924018815758068e-01   3.0720348011435883e+00   3.1968205781909349e+00   3.4893347765647160e+00   3.5448614308231634e+00   3.5398552348018919e+00   3.5185809353265829e+00   3.5146851772436110e+00   3.5152009387788694e+00   3.5079554609441805e+00
   1.1689907445155734e-01   2.8820846305025434e+00   2.9826778501900009e+00   3.2575199897989831e+00   3.3167465736884179e+00   3.3182860434953332e+00   3.2994588430069856e+00   3.2953066912025033e+00   3.2931810909858816e+00   3.2870044382228918e+00
   1.1456877178453548e-01   2.6990215319303452e+00   2.7761880852024818e+00   3.0309135260602789e+00   3.0925397119796041e+00   3.1002180793215679e+00   3.0842080914318371e+00   3.0799441650839650e+00   3.0754010567703070e+00   3.0704932837312819e+00
   1.1224962972470801e-01   2.5231443149071655e+00   2.5778578098562197e+00   2.8105113678280964e+00   2.8732606741860867e+00   2.8865365962401057e+00   2.8736125148823759e+00   2.8693781264640723e+00   2.8627251884020337e+00   2.8592193227815628e+00
   1.0994199616606770e-01   2.3546779382469776e+00   2.3880889464224557e+00   2.5972093749211984e+00   2.6598594234036925e+00   2.6780784076955584e+00   2.6684030554455456e+00   2.6643311776926724e+00   2.6559432527252760e+00   2.6539021385600381e+00
   1.0764621727621951e-01   2.1937777448884015e+00   2.2071826666137406e+00   2.3917956767446586e+00   2.4532055137170010e+00   2.4756241705654776e+00   2.4692538850519901e+00   2.4654646137364891e+00   2.4557647103208984e+00   2.4551814689969520e+00
   1.0536263744445211e-01   2.0405341623141804e+00   2.0353443770413278e+00   2.1949451182990272e+00   2.2540788327930259e+00   2.2798910317096630e+00   2.2767788345682520e+00   2.2733755212617943e+00   2.2628144386980171e+00   2.2636163891613177e+00
   1.0309159923007613e-01   1.8949777521461555e+00   1.8726896500147205e+00   2.0072158311632005e+00   2.0631618609895286e+00   2.0915258037708755e+00   2.0915281456237924e+00   2.0885943438697456e+00   2.0776299266983385e+00   2.0796856261261185e+00
   1.0083344331103700e-01   1.7570844980830789e+00   1.7192509098384696e+00   1.8290479421051311e+00   1.8810336405158541e+00   1.9110988427550251e+00   1.9139855737282354e+00   1.9115829048969979e+00   1.9006599222056213e+00   1.9037888325641901e+00
   9.8588508432809724e-02   1.6267812287102110e+00   1.5749846863182513e+00   1.6607643738729476e+00   1.7081656031220103e+00   1.7390987993802862e+00   1.7445658844856569e+00   1.7427328875841850e+00   1.7322644733345327e+00   1.7362486356133446e+00
   9.6357131357583919e-02   1.5039510804370191e+00   1.4397792532955891e+00   1.5025736373016942e+00   1.5449193530055625e+00   1.5759284084402505e+00   1.5836127973162479e+00   1.5823647819626341e+00   1.5727162663960237e+00   1.5773132785549202e+00
   9.4139646813746161e-02   1.3884389155429424e+00   1.3134624800579597e+00   1.3545744632265286e+00   1.3915464451042883e+00   1.4219014649996056e+00   1.4313974419504487e+00   1.4307273176530115e+00   1.4222031335948315e+00   1.4271596838118989e+00
   9.1936387445667414e-02   1.2800566206797104e+00   1.1958097367253875e+00   1.2167620786661169e+00   1.2481901399986333e+00   1.2772411130433015e+00   1.2881174009466212e+00   1.2879974109533470e+00   1.2808315806605108e+00   1.2858967854492576e+00
   8.9747683763803099e-02   1.1785882218658417e+00   1.0865517104718192e+00   1.0890358958375650e+00   1.1148890577982589e+00   1.1420795415845373e+00   1.1538964155282687e+00   1.1542806621139752e+00   1.1486311700153049e+00   1.1535690061070851e+00
   8.7573864095113335e-02   1.0837947627214772e+00   9.8538200697476197e-01   9.7120835588694754e-01   9.9158259721254516e-01   1.0164591460301393e+00   1.0287848311952312e+00   1.0296124435590774e+00   1.0255595887237463e+00   1.0301597851449447e+00
   8.5415254533810714e-02   9.9541890317314996e-01   8.9196443010056559e-01   8.6301465241456510e-01   8.7811793500069990e-01   9.0033517010275821e-01   9.1276085310071320e-01   9.1395962110014994e-01   9.1150823197224240e-01   9.1559509950093332e-01
   8.3272178892442900e-02   9.1318920589229702e-01   8.0593985187415396e-01   7.6412305311748918e-01   7.7425837742207948e-01   7.9357979756227714e-01   8.0573266866316895e-01   8.0722294712833575e-01   8.0630814140367801e-01   8.0974695397889163e-01
   8.1144958653317639e-02   8.3682408714265422e-01   7.2693260366523327e-01   6.7414554087767253e-01   6.7969280104594865e-01   6.9598761544793653e-01   7.0754147623204644e-01   7.0924015683053376e-01   7.0973615215109409e-01   7.1243685090497988e-01
   7.9033912920277297e-02   7.6603541736529746e-01   6.5455633774089250e-01   5.9264850768064614e-01   5.9404589672656394e-01   6.0728232392097758e-01   6.1796543421487549e-01   6.1978978541181728e-01   6.2152112148239147e-01   6.2343927791019127e-01
   7.6939358370830033e-02   7.0053176462964550e-01   5.8841932546622033e-01   5.1916325477993219e-01   5.1688891852478613e-01   5.2712452447399183e-01   5.3672451573315272e-01   5.3859570625424213e-01   5.4135013401604259e-01   5.4248527473873587e-01
   7.4861609208645152e-02   6.4002128096399424e-01   5.2812917414929028e-01   4.5319607915959553e-01   4.4775063906331136e-01   4.5512038067974336e-01   4.6348622090631858e-01   4.6533236744138673e-01   4.6887460184140156e-01   4.6926615352087092e-01
   7.2800977116419585e-02   5.8421423752210055e-01   4.7329695858295429e-01   3.9423775802662353e-01   3.8612822381985673e-01   3.9083091594106462e-01   3.9787206399287756e-01   3.9963067809977137e-01   4.0371620092462362e-01   4.0343745044952173e-01
   7.0757771209122161e-02   5.3282521954346351e-01   4.2354077557721515e-01   3.4177227811726996e-01   3.3149775819154248e-01   3.3378169264124641e-01   3.3946471791151134e-01   3.4108446793352620e-01   3.4547260634212934e-01   3.4462317950581067e-01
   6.8732297987623758e-02   4.8557499614887267e-01   3.7848874012492056e-01   2.9528469334911206e-01   2.8332419130312136e-01   2.8347260790774576e-01   2.8781566639877237e-01   2.8925741488866763e-01   2.9372300677448354e-01   2.9242044086676083e-01
   6.6724861292718679e-02   4.4219208322337655e-01   3.3778145029202455e-01   2.5426803119285690e-01   2.4107049759017440e-01   2.3938754346967051e-01   2.4245318655232173e-01   2.4369030905711647e-01   2.4803339219164541e-01   2.4640440892419180e-01
   6.4735762259545915e-02   4.0241402003583526e-01   3.0107395452369218e-01   2.1822920362804443e-01   2.0420589901894040e-01   2.0100362068385416e-01   2.0289046392995583e-01   2.0390849780331516e-01   2.0796161698415125e-01   2.0613368945999780e-01
   6.2765299272415864e-02   3.6598838189784200e-01   2.6803725990889821e-01   1.8669391144925665e-01   1.7221303514819911e-01   1.6779983588781286e-01   1.6863363054601649e-01   1.6942933968530974e-01   1.7306224357407354e-01   1.7115599539520915e-01
   6.0813767920049694e-02   3.3267355215334216e-01   2.3835942318710479e-01   1.5921056002253278e-01   1.4459401287120002e-01   1.3926488432045936e-01   1.3918951431532861e-01   1.3976948480909401e-01   1.4289116887612366e-01   1.4101404933531950e-01
   5.8881460951238029e-02   3.0223927719547428e-01   2.1174626807549682e-01   1.3535322964808408e-01   1.2087531053850202e-01   1.1490402090038085e-01   1.1407289734129737e-01   1.1445179811810190e-01   1.1701002847846349e-01   1.1525158298309761e-01
   5.6968668230926223e-02   2.7446702811214890e-01   1.8792177302584354e-01   1.1472376403646707e-01   1.0061155047585812e-01   9.4244850748451986e-02   9.2813099749219988e-02   9.3011750492987877e-02   9.4990362184011301e-02   9.3419272518929147e-02
   5.5075676696731024e-02   2.4915019204819946e-01   1.6662817297579977e-01   9.6953055887861905e-02   8.3388188256475329e-02   7.6841988869003078e-02   7.4959734542944939e-02   7.5003120414455324e-02   7.6417511160896290e-02   7.5080428947133279e-02
   5.3202770315897957e-02   2.2609411551797814e-01   1.4762581723037382e-01   8.1701619253930408e-02   6.8823195458327699e-02   6.2280574244756422e-02   6.0087515478424988e-02   6.0002875549010661e-02   6.0894203311605027e-02   5.9816255943354289e-02
   5.1350230042702838e-02   2.0511602078106855e-01   1.3069282347891703e-01   6.8659544536848527e-02   5.6567834458607476e-02   5.0178666331378047e-02   4.7800041851378545e-02   4.7615137437872615e-02   4.8043771688312489e-02   4.7230496356592530e-02
   4.9518333776306211e-02   1.8604481507291715e-01   1.1562456529431779e-01   5.7545934078230249e-02   4.6306638929243721e-02   4.0188589495859392e-02   3.7732528624037115e-02   3.7474171355006580e-02   3.7512942932627337e-02   3.6953312076688928e-02
   4.7707356319065614e-02   1.6872081102181236e-01   1.0223302743174909e-01   4.8107914862514284e-02   3.7756722314643804e-02   3.1997321756860007e-02   2.9553494535353962e-02   2.9246384753560051e-02   2.8974130595138845e-02   2.8644278680074860e-02
   4.5917569335312519e-02   1.5299537503727836e-01   9.0346059985141183e-02   4.0119320524316854e-02   3.0666539224225790e-02   2.5326047251668288e-02   2.2965461915489170e-02   2.2631358731560469e-02   2.2127173047135906e-02   2.1994422831547220e-02
   4.4149241310600162e-02   1.3873051886845930e-01   7.9806559092409496e-02   3.3379128252655980e-02   2.4814222124895077e-02   1.9929006764034033e-02   1.7704757374515136e-02   1.7361974862345152e-02   1.6700468020138286e-02   1.6727282456448594e-02
   4.2402637511427976e-02   1.2579844794331541e-01   7.0471598508190986e-02   2.7709727962123679e-02   2.0005608897188276e-02   1.5591787556303997e-02   1.3540530434646775e-02   1.3203732114217980e-02   1.2451475168496182e-02   1.2599022250744933e-02
   4.0678019945448923e-02   1.1408107854237026e-01   6.2211533069482343e-02   2.2955091847327594e-02   1.6072066726178308e-02   1.2129193307762824e-02   1.0273126309848200e-02   9.9533735313321985e-03   9.1665830650956362e-03   9.3976852763150865e-03
   3.8975647322166074e-02   1.0346953435986304e-01   5.4909091931197654e-02   1.8978902685346830e-02   1.2868205442722684e-02   9.3828282052632710e-03   7.7319589639671489e-03   7.4369586723100241e-03   6.6603654829973259e-03   6.9417009841106310e-03
   3.7295775014123317e-02   9.3863631580083123e-02   4.8458476494870714e-02   1.5662689457665024e-02   1.0269559764977166e-02   7.2185174588903110e-03   5.7730316096643352e-03   5.5075250962503385e-03   4.7742808607079317e-03   5.0777979843694074e-03
   3.5638655018597198e-02   8.5171360261819790e-02   4.2764475229265159e-02   1.2904009399470577e-02   8.1703057644951661e-03   5.5236711497526104e-03   4.2762449140017079e-03   4.0424808105481722e-03   3.3748954343219978e-03   3.6784846897596362e-03
   3.4004535919794687e-02   7.7308368588914073e-02   3.7741605108225815e-02   1.0614706735369014e-02   6.4810630116632689e-03   4.2046807885161522e-03   3.1426198233052566e-03   2.9408605895927240e-03   2.3517317756476998e-03   2.6392626009929454e-03
   3.2393662851563310e-02   7.0197455415638210e-02   3.3313287179414119e-02   8.7192703285787748e-03   5.1268208066293430e-03   3.1844196000372599e-03   2.2915438910746937e-03   2.1205639884089378e-03   1.6148581406399789e-03   1.8757268963202020e-03
   3.0806277460618564e-02   6.3768075514388442e-02   2.9411061829098181e-02   7.1533053819735123e-03   4.0450150845860186e-03   2.3998994977511173e-03   1.6581291788594053e-03   1.5156735690669684e-03   1.0923387882914304e-03   1.3206896050950237e-03
   2.9242617870294446e-02   5.7955861019568837e-02   2.5973847617112938e-02   5.8621282443909765e-03   3.1837722614198906e-03   1.8001208846956291e-03   1.1907480149970407e-03   1.0739302806274675e-03   7.2766108357066807e-04   9.2143509046669898e-04
   2.7702918644822688e-02   5.2702161752917073e-02   2.2947246110972385e-02   4.7994883002465526e-03   2.5003275888189689e-03   1.3441364739332200e-03   8.4879172571437054e-04   7.5442092857694407e-04   4.7724267900127004e-04   6.3718908484287039e-04
   2.6187410754145934e-02   4.7953606407531789e-02   2.0282893933310470e-02   3.9264168174572940e-03   1.9596185376668574e-03   9.9933766466538121e-04   6.0067815121248394e-04   5.2551181293961145e-04   3.0810324365765764e-04   4.3685409109397555e-04
   2.4696321539269817e-02   4.3661685954852973e-02   1.7937862233930353e-02   3.2101994291237148e-03   1.5330482583461821e-03   7.3996181687914085e-04   4.2211719600573937e-04   3.6304410799935260e-04   1.9576254511475264e-04   2.9703798048035624e-04
   2.3229874678159651e-02   3.9782360114298601e-02   1.5874102986679548e-02   2.6234665381931702e-03   1.1974101463123287e-03   5.4581101975644647e-04   2.9463032098315335e-04   2.4879118256207131e-04   1.2240285521828036e-04   2.0038073376369401e-04
   2.1788290152186474e-02   3.6275687282062513e-02   1.4057940871323563e-02   2.1433942591439947e-03   9.3396179965894830e-04   4.0116748227142941e-04   2.0430989745924490e-04   1.6916618608527978e-04   7.5311106019112744e-05   1.3416735203246053e-04
   2.0371784213127686e-02   3.3105477946361012e-02   1.2459609010787109e-02   1.7510074396897470e-03   7.2763499945373495e-04   2.9388722189215504e-04   1.4079755872508683e-04   1.1415985810427189e-04   4.5596904304935284e-05   8.9203174131113452e-05
   1.8980569350727283e-02   3.0238971313728109e-02   1.1052826474396666e-02   1.4305757330845643e-03   5.6636757498366606e-04   2.1465196466362286e-04   9.6456744149462278e-05   7.6483378043876225e-05   2.7167642854277541e-05   5.8920797233362922e-05
   1.7614854260820045e-02   2.7646534627496996e-02   9.8144152089797623e-03   1.1690935180930569e-03   4.4054294327919991e-04   1.5635875225139225e-04   6.5713051911086784e-05   5.0888690323718651e-05   1.5931985996028734e-05   3.8684765694928961e-05
   1.6274843814025303e-02   2.5301384468313603e-02   8.7239539040944170e-03   9.5583459818170753e-04   3.4252355968939510e-04   1.1362734282132543e-04   4.4536265255352299e-05   3.3638545859835257e-05   9.1977469670317111e-06   2.5260254668356257e-05
   1.4960739025014186e-02   2.3179329180717433e-02   7.7634662190645375e-03   7.8197297374714197e-04   2.6626532938396570e-04   8.2406786921859391e-05   3.0039468902074007e-05   2.2099904307171774e-05   5.2289115378306495e-06   1.6414190743579605e-05
   1.3672737022355552e-02   2.1258531463266880e-02   6.9171407833339476e-03   6.4026150243708807e-04   2.0700107792655020e-04   5.9664293669774584e-05   2.0173053633524764e-05   1.4436789181775509e-05   2.9283150932583404e-06   1.0620772027184684e-05
   1.2411031018944529e-02   1.9519290086611893e-02   6.1710804150337424e-03   5.2476088555624225e-04   1.6098235638875574e-04   4.3141462144738913e-05   1.3494222207834904e-05   9.3817063303215127e-06   1.6161961567152375e-06   6.8474773684777225e-06
   1.1175810283018839e-02   1.7943839659090809e-02   5.5130780743620099e-03   4.3061209686013697e-04   1.2527008006214357e-04   3.1164972815049994e-05   8.9955505728331634e-06   6.0679495501513533e-06   8.7956656554013741e-07   4.4018689518974550e-06
   9.9672601097665070e-03   1.6516167338119760e-02   4.9324171687365921e-03   3.5384606744267986e-04   9.7565707987994245e-05   2.2500794629794428e-05   5.9790038004011922e-06   3.9082522461946754e-06   4.7228763064551881e-07   2.8234459592616581e-06
   8.7855617935297947e-03   1.5221845383641712e-02   4.4196939475220007e-03   2.9122512952172851e-04   7.6075819861429390e-05   1.6242785532467535e-05   3.9644129686375898e-06   2.5081219120701157e-06   2.5038548806818387e-07   1.8082985111282176e-06
   7.6308926006092015e-03   1.4047878463480910e-02   3.9666598586093312e-03   2.4011138295121148e-04   5.9404009188960976e-05   1.1728200727498962e-05   2.6237084546388402e-06   1.6047153193320670e-06   1.3116407045891730e-07   1.1572538908851873e-06
   6.5034257426715980e-03   1.2982564646358889e-02   3.5660818816278268e-03   1.9835776782698008e-04   4.6464970866555492e-05   8.4740526555379843e-06   1.7341470610800956e-06   1.0242382303583049e-06   6.7951513296644721e-08   7.4059453034442648e-07
   5.4033303507666497e-03   1.2015369053748837e-02   3.2116189985471073e-03   1.6421819634471636e-04   3.6416510917941118e-05   6.1294865131351187e-06   1.1453700847535457e-06   6.5258912890427063e-07   3.4847690400642285e-08   4.7430268480464498e-07
   4.3307714499555838e-03   1.1136809184263786e-02   2.8977131082966482e-03   1.3627361289797566e-04   2.8605946152015589e-05   4.4403551668247705e-06   7.5641390618465320e-07   4.1534415431013306e-07   1.7708749085120964e-08   3.0421938025971362e-07
   3.2859099345554088e-03   1.0338350971839976e-02   2.6194928350037898e-03   1.1337131213419723e-04   2.2527996859324640e-05   3.2230151402628358e-06   4.9980293934943808e-07   2.6424693468424851e-07   8.9273959688294721e-09   1.9557306936082633e-07
   2.2689025440029986e-03   9.6123146898746525e-03   2.3726888174502108e-03   9.4575251424376498e-05   1.7791814287221215e-05   2.3450427060866833e-06   3.3063029012054802e-07   1.6817423589870255e-07   4.4699579297369787e-09   1.2611219837870474e-07
   1.2799018393426786e-03   8.9517898662803269e-03   2.1535591988645782e-03   7.9125449614136367e-05   1.4095236113390942e-05   1.7111089826137111e-06   2.1911707472728363e-07   1.0714693841448958e-07   2.2257480671589547e-09   8.1632854390142476e-08
   3.1905618033989391e-04   8.3505584279596271e-03   1.9588241601870174e-03   6.6404871680262201e-05   1.1204737765971917e-05   1.2526777199956930e-06   1.4557619277721071e-07   6.8391518086332185e-08   1.1036384152826660e-09   5.3084088022735035e-08
  -6.1349029677437716e-04   7.8030253465539712e-03   1.7856084558323809e-03   5.5912463257114719e-05   8.9398554772480823e-06   9.2051980929190850e-07   9.7024330056154805e-08   4.3768895396180447e-08   5.4572090185063695e-10   3.4704301599121469e-08
  -1.5175977009258546e-03   7.3041561097260685e-03   1.6313910184294308e-03   4.7241224401688682e-05   7.1611081647571419e-06   6.7929273647828130e-07   6.4915246233800736e-08   2.8107021777765327e-08   2.6949494610589775e-10   2.2826805501511516e-08
  -2.3931304071827530e-03   6.8494203931353907e-03   1.4939607979593266e-03   4.0060402914639511e-05   5.7606485697588846e-06   5.0362690250851443e-07   4.3630609366400539e-08   1.8125931849111732e-08   1.3311794950201082e-10   1.5117057566579734e-08
  -3.2399570771014519e-03   6.4347413572244348e-03   1.3713780912831524e-03   3.4101048339498261e-05   4.6550375590731166e-06   3.7530703596059998e-07   2.9479451401767199e-08   1.1748346934719187e-08   6.5875259588172338e-11   1.0086956968032754e-08
  -4.0579506784294561e-03   6.0564500396447689e-03   1.2619407005019629e-03   2.9144302458157431e-05   3.7796661199961493e-06   2.8124654683188527e-07   2.0037220967476642e-08   7.6595261094373614e-09   3.2713202874237156e-11   6.7861960465692609e-09
  -4.8469885041626803e-03   5.7112443584080167e-03   1.1641543333032116e-03   2.5011914380046199e-05   3.0844533705175015e-06   2.1203420789701947e-07   1.3710473210970715e-08   5.0273092669213760e-09   1.6329498122563556e-11   4.6063796851012036e-09
  -5.6069521909541953e-03   5.3961522825231902e-03   1.0767067258523760e-03   2.1558561504702759e-05   2.5305309639037659e-06   1.6089279822371320e-07   9.4508463572412826e-09   3.3245937542086333e-09   8.2077004755692858e-12   3.1567801506163757e-09
  -6.3377277368718010e-03   5.1084987659212782e-03   9.9844502936891457e-04   1.8665634663113305e-05   2.0876888440971946e-06   1.2293359555972995e-07   6.5674577990753615e-09   2.2170283252307603e-09   4.1613247131470347e-12   2.1855166144240015e-09
  -7.0392055185020397e-03   4.8458760768658070e-03   9.2835605578399448e-04   1.6236209184482888e-05   1.7324079212206383e-06   9.4622933659950496e-08   4.6039953297314706e-09   1.4920811250987478e-09   2.1319408423436029e-12   1.5295091249106603e-09
  -7.7112803073982328e-03   4.6061171888461261e-03   8.6554902632212565e-04   1.4190975718155338e-05   1.4463447586937007e-06   7.3400547082684744e-08   3.2582379424127221e-09   1.0142809594122814e-09   1.1056818267884045e-12   1.0826544050953446e-09
  -8.3538512858701564e-03   4.3872719302165660e-03   8.0924050998097035e-04   1.2464947273960691e-05   1.2151641241966486e-06   5.7406445502880011e-08   2.3293573281700430e-09   6.9698087404091538e-10   5.8153686591506743e-13   7.7554549141375004e-10
  -8.9668220621140771e-03   4.1875856186786766e-03   7.5874127718888649e-04   1.1004793751620331e-05   1.0276391288901926e-06   4.5285337065978523e-08   1.6833896095221814e-09   4.8453714852253537e-10   3.1073910618741371e-13   5.6251239983865076e-10
  -9.5501006846810677e-03   4.0054799332180039e-03   7.1344482786152687e-04   9.7666835816126806e-06   8.7495715850671047e-07   3.6046448965460139e-08   1.2305860615599518e-09   3.4104943950440194e-10   1.6898997873301277e-13   4.1331363233404130e-10
  -1.0103599656282602e-02   3.8395358004273722e-03   6.7281738309329714e-04   8.7145351460206383e-06   7.5018407306131594e-07   2.8962925078039473e-08   9.1053079374330646e-10   2.4323404499368993e-10   9.3699814384763754e-14   3.0778901930014343e-10
  -1.0627235946933322e-02   3.6884780944085611e-03   6.3638915621427568e-04   7.8185993476716347e-06   6.4785015569230703e-07   2.3499511339716051e-08   6.8234024877490717e-10   1.7590247847649835e-10   5.3061978848345473e-14   2.3240353042402168e-10
  -1.1120931006431634e-02   3.5511619697819585e-03   6.0374674229529527e-04   7.0543098456241637e-06   5.6362976114891057e-07   1.9260476064545020e-08   5.1819173399264169e-10   1.2908442553642107e-10   3.0742089208643176e-14   1.7800265647334913e-10
  -1.1584610776180032e-02   3.4265606658856135e-03   5.7452648573951492e-04   6.4013497327304342e-06   4.9409312587781350e-07   1.5952021279538382e-08   3.9903656244800052e-10   9.6190565966453480e-11   1.8251864243183047e-14   1.3834707051249877e-10
  -1.2018205700351919e-02   3.3137546371480664e-03   5.4840870367389369e-04   5.8428933381516585e-06   4.3651380251453393e-07   1.3355086748462832e-08   3.1175001487574718e-10   7.2834630333924767e-11   1.1122449297513146e-14   1.0915068936701901e-10
  -1.2421650736414908e-02   3.2119218800079059e-03   5.2511265873638987e-04   5.3649898384564882e-06   3.8871901961250513e-07   1.1305620615732132e-08   2.4722887043929573e-10   5.6074671555565675e-11   6.9675742774476111e-15   8.7445466030966371e-11
  -1.2794885365032038e-02   3.1203293407534496e-03   5.0439218880323866e-04   4.9560618183890321e-06   3.4897321177976237e-07   9.6802255566122597e-09   1.9911583263429303e-10   4.3921884431808782e-11   4.4935447081209988e-15   7.1159334375073862e-11
  -1.3137853599382299e-02   3.0383253013932365e-03   4.8603191344984722e-04   4.6064971326179868e-06   3.1588722380969599e-07   8.3856841644367609e-09   1.6294019453261708e-10   3.5020882544052558e-11   2.9876346974186345e-15   5.8833972831261376e-11
  -1.3450503993981150e-02   2.9653326522569553e-03   4.6984394769810853e-04   4.3083166236118726e-06   2.8834742493585667e-07   7.3512913399119188e-09   1.3553598724010147e-10   2.8440360490449181e-11   2.0505234265923609e-15   4.9434817155562468e-11
  -1.3732789653173122e-02   2.9008429705731113e-03   4.5566506305960995e-04   4.0549036437551753e-06   2.6546029908221701e-07   6.5232240085493949e-09   1.1464593232993762e-10   2.3535184518623557e-11   1.4545504060543925e-15   4.2222310603626159e-11
  -1.3984668239674480e-02   2.8444113338665028e-03   4.4335424420394431e-04   3.8407840704402028e-06   2.4650909842833372e-07   5.8603946658639271e-09   9.8650415715324821e-11   1.9854960100196716e-11   1.0675910198883808e-15   3.6664068432362649e-11
  -1.4206101984078984e-02   2.7956518057211982e-03   4.3279059690578707e-04   3.6614477194232638e-06   2.3091993326529278e-07   5.3313899721080175e-09   8.6381035536895225e-11   1.7083024331599342e-11   8.1158335049721918e-16   3.2374566163975056e-11
  -1.4397057697743992e-02   2.7542335392243445e-03   4.2387156936026557e-04   3.5132038577907658e-06   2.1823527656269181e-07   4.9122066080661096e-09   7.6991705197824592e-11   1.4995487806963057e-11   6.3959595876331471e-16   2.9073480715823218e-11
  -1.4557506796333469e-02   2.7198774498360689e-03   4.1651145451954662e-04   3.3930649760766677e-06   2.0809332943145451e-07   4.5845764541561070e-09   6.9869195222783398e-11   1.3433587936897150e-11   5.2295593184321715e-16   2.6556776808832166e-11
  -1.4687425359927675e-02   2.6923534124430122e-03   4.1064014544574810e-04   3.2986541606653198e-06   2.0021205594103995e-07   4.3347308146205636e-09   6.4570927216227482e-11   1.2284958389459775e-11   4.4391718527466499e-16   2.4676586225271327e-11
  -1.4786794346656168e-02   2.6714779248594570e-03   4.0620211632016448e-04   3.2281323281076494e-06   1.9437697448688799e-07   4.1524951711223526e-09   6.0781804167929985e-11   1.1470937353604440e-11   3.9142947036031240e-16   2.3327226427463812e-11
  -1.4855600722591011e-02   2.6571120520365076e-03   4.0315557761465932e-04   3.1801419574045721e-06   1.9043198063185638e-07   4.0306355685406879e-09   5.8284524536739940e-11   1.0938025389041155e-11   3.5867540563568402e-16   2.2435569908082260e-11
  -1.4893849451288049e-02   2.6491575658455545e-03   4.0147135479078749e-04   3.1537583517734419e-06   1.8827214149361948e-07   3.9643848575060894e-09   5.6939348168653724e-11   1.0652193510333095e-11   3.4163705779321201e-16   2.1954456361501127e-11


==> pdf_nu2.5_u.dat <==
      t					f5			f6			f7			f8			f9			f10			
   3.3396863126027687e-01   2.1044966380761301e-03   8.0013317279080629e-08   2.6124455360051303e-04   6.8095585308813515e-06   7.8937236187712569e-05   5.5641220997056193e-04
   3.3394143311905000e-01   2.1163202574606705e-03   8.1894631104870055e-08   2.6291831399081870e-04   6.9187388889999901e-06   7.9600007209080823e-05   5.5678111112385199e-04
   3.3389250585809960e-01   2.1377457265249972e-03   8.5385614319807318e-08   2.6595783032190242e-04   7.1192608653304508e-06   8.0806578386551108e-05   5.5748050992774538e-04
   3.3382184594790976e-01   2.1690443669011581e-03   9.0678518819250862e-08   2.7041302789663325e-04   7.4184196364098272e-06   8.2582024430778733e-05   5.5857160237340181e-04
   3.3372946265672604e-01   2.2106084157981804e-03   9.8071652615112760e-08   2.7635688599572092e-04   7.8272199519549393e-06   8.4963314447927460e-05   5.6014230273762438e-04
   3.3361536952495896e-01   2.2629620296794831e-03   1.0799631538329742e-07   2.8388793600371949e-04   8.3610236860401543e-06   8.8000772991397031e-05   5.6230718986263013e-04
   3.3347958356173202e-01   2.3267714606018046e-03   1.2105604828332711e-07   2.9313301137920872e-04   9.0404234422656837e-06   9.1759831503436024e-05   5.6520752659077671e-04
   3.3332212509297077e-01   2.4028576868549128e-03   1.3808329596999330e-07   3.0425078217317941e-04   9.8924314338316190e-06   9.6323320765671084e-05   5.6901161304162031e-04
   3.3314301771865917e-01   2.4922120146517344e-03   1.6022035129373344e-07   3.1743623900909392e-04   1.0952070094021803e-05   1.0179442375060402e-04   5.7391567603568222e-04
   3.3294228829609906e-01   2.5960150365133480e-03   1.8903459791172667e-07   3.3292630099917084e-04   1.2264478699704469e-05   1.0830042975287115e-04   5.8014551496615556e-04
   3.3271996693074646e-01   2.7156593792908405e-03   2.2668266392034853e-07   3.5100676332468759e-04   1.3887688461424630e-05   1.1599746934625547e-04   5.8795914671495766e-04
   3.3247608696945252e-01   2.8527767534894189e-03   2.7614481177568436e-07   3.7202085422308542e-04   1.5896268594504522e-05   1.2507645952327534e-04   5.9765071784406753e-04
   3.3221068499438866e-01   3.0092699092689420e-03   3.4156072012069940e-07   3.9637973785576562e-04   1.8386111404836521e-05   1.3577055114697952e-04   6.0955598509842364e-04
   3.3192380081700790e-01   3.1873502116911076e-03   4.2871224306954221e-07   4.2457538158488257e-04   2.1480710160264627e-05   1.4836444994164111e-04   6.2405971019924885e-04
   3.3161547747177261e-01   3.3895816695593984e-03   5.4571994096537672e-07   4.5719630720675948e-04   2.5339395582602434e-05   1.6320608207052358e-04   6.4160537764801112e-04
   3.3128576120952669e-01   3.6189323902587893e-03   7.0405136065971364e-07   4.9494687022445479e-04   3.0168142944174208e-05   1.8072120144350208e-04   6.6270773113723497e-04
   3.3093470149045512e-01   3.8788345892678757e-03   9.1998487792501426e-07   5.3867086487669955e-04   3.6233751750263720e-05   2.0143169520452772e-04   6.8796874235378062e-04
   3.3056235097660081e-01   4.1732544594556198e-03   1.2167402055320309e-06   5.8938044217548224e-04   4.3882445997826355e-05   2.2597854499896972e-04   7.1809778380417218e-04
   3.3016876552392416e-01   4.5067734038408249e-03   1.6275852706291473e-06   6.4829156188573938e-04   5.3564259989357331e-05   2.5515065528613590e-04   7.5393698475901454e-04
   3.2975400417389789e-01   4.8846823579952675e-03   2.2003732414106940e-06   7.1686748713843673e-04   6.5864980803381103e-05   2.8992107924525153e-04   7.9649301869370165e-04
   3.2931812914463193e-01   5.3130911762776243e-03   3.0041732397720807e-06   7.9687218408220272e-04   8.1547935418506336e-05   3.3149257367200103e-04   8.4697691681821503e-04
   3.2886120582152806e-01   5.7990553307279953e-03   4.1389622480807806e-06   8.9043592272571189e-04   1.0160856340617574e-04   3.8135491588223142e-04   9.0685394428991059e-04
   3.2838330274746297e-01   6.3507224732349066e-03   5.7497837419891132e-06   1.0001359054059738e-03   1.2734553374065151e-04   4.4135704085565829e-04   9.7790613692979754e-04
   3.2788449161249977e-01   6.9775017401025562e-03   8.0474055252009093e-06   1.1290953952135245e-03   1.6045317813084833e-04   5.1379783235636263e-04   1.0623108056153417e-03
   3.2736484724312953e-01   7.6902590317325607e-03   1.1338399471092998e-05   1.2811055998868553e-03   2.0314125637964578e-04   6.0154035812894405e-04   1.1627392081626977e-03
   3.2682444759104312e-01   8.5015418754844085e-03   1.6068818274479797e-05   1.4607755112327789e-03   2.5828957393453253e-04   7.0815551057581429e-04   1.2824807064826893e-03
   3.2626337372143571e-01   9.4258378713964527e-03   2.2887387390819774e-05   1.6737160319814687e-03   3.2964676616417936e-04   8.3810243720792771e-04   1.4255991192349349e-03
   3.2568170980084399e-01   1.0479871120113435e-02   3.2736526469631758e-05   1.9267660679493559e-03   4.2208466701116189e-04   9.9695485698005569e-04   1.5971297028847657e-03
   3.2507954308451892e-01   1.1682941428393578e-02   4.6982761841686326e-05   2.2282698494058540e-03   5.4192209466268743e-04   1.1916843943581301e-03   1.8033273077769838e-03
   3.2445696390333595e-01   1.3057311464089956e-02   6.7602420672027534e-05   2.5884165940536189e-03   6.9733459219507691e-04   1.4310144504938432e-03   2.0519788230442719e-03
   3.2381406565024318e-01   1.4628647368572736e-02   9.7444160046489717e-05   3.0196557500539812e-03   8.9886959970511321e-04   1.7258608840309947e-03   2.3527961030924754e-03
   3.2315094476625134e-01   1.6426518603275507e-02   1.4059712895395885e-04   3.5372034631361597e-03   1.1600896009558638e-03   2.0898788829851155e-03   2.7179092035348488e-03
   3.2246770072596576e-01   1.8484962974622484e-02   2.0290258991576443e-04   4.1596585786969490e-03   1.4983688146164777e-03   2.5401388274424643e-03   3.1624839622263869e-03
   3.2176443602266386e-01   2.0843122806431302e-02   2.9265772828762605e-04   4.9097493693465522e-03   1.9358717441031290e-03   3.0979575711864247e-03   3.7054927094420085e-03
   3.2104125615292023e-01   2.3545958060849047e-02   4.2157302948016132e-04   5.8152351793388582e-03   2.5007440283433486e-03   3.7899152364846331e-03   4.3706720719435361e-03
   3.2029826960078045e-01   2.6645041788685632e-02   6.0605854921829642e-04   6.9099901506241334e-03   3.2285471184181564e-03   4.6490910517410925e-03   5.1877072281700763e-03
   3.1953558782148717e-01   3.0199442549015833e-02   8.6892869151760299e-04   8.2352989161978765e-03   4.1639678123855366e-03   5.7165545769926381e-03   6.1936871992810724e-03
   3.1875332522476085e-01   3.4276697298406066e-02   1.2416281406552971e-03   9.8413962951991070e-03   5.3628309918445430e-03   7.0431503222494933e-03   7.4348802399468554e-03
   3.1795159915763688e-01   3.8953876626254560e-02   1.7670909597546816e-03   1.1789284165953571e-02   6.8944383291739669e-03   8.6916135679109361e-03   8.9688812813831197e-03
   3.1713052988686219e-01   4.4318742012451492e-02   2.5033472652063000e-03   1.4152858259839439e-02   8.8442465546618408e-03   1.0739052269057511e-02   1.0867183529625943e-02
   3.1629024058085414e-01   5.0470991911581220e-02   3.5279831337181149e-03   1.7021374896765966e-02   1.1316885398663483e-02   1.3279823222659234e-02   1.3218222253440612e-02
   3.1543085729122383e-01   5.7523589830152988e-02   4.9435346476933897e-03   2.0502281810728832e-02   1.4439496976198415e-02   1.6428819021138633e-02   1.6130928701636241e-02
   3.1455250893386710e-01   6.5604163072957147e-02   6.8838511672052877e-03   2.4724427196784055e-02   1.8365354789686816e-02   2.0325164465931217e-02   1.9738813901331410e-02
   3.1365532726962575e-01   7.4856455419723064e-02   9.5213914932322074e-03   2.9841645860535757e-02   2.3277691641635356e-02   2.5136295880928465e-02   2.4204573626383549e-02
   3.1273944688452227e-01   8.5441810606579113e-02   1.3075316586325093e-02   3.6036699757589725e-02   2.9393631965461402e-02   3.1062363177074510e-02   2.9725165049048617e-02
   3.1180500516957038e-01   9.7540656117288405e-02   1.7820113795165529e-02   4.3525521253901391e-02   3.6968086343942053e-02   3.8340852044390243e-02   3.6537250974374963e-02
   3.1085214230016511e-01   1.1135394847512417e-01   2.4094334177032301e-02   5.2561670348896972e-02   4.6297425876384274e-02   4.7251272460382777e-02   4.4922838594367347e-02
   3.0988100121505502e-01   1.2710453206956832e-01   3.2308855842917171e-02   6.3440871569126187e-02   5.7722713851144379e-02   5.8119700976390076e-02   5.5214857476630227e-02
   3.0889172759490008e-01   1.4503835373335469e-01   4.2953917713845408e-02   7.6505442655174755e-02   7.1632234829351132e-02   7.1322900431519037e-02   6.7802329325998056e-02
   3.0788446984041784e-01   1.6542546507855832e-01   5.6604020803005063e-02   9.2148366906159407e-02   8.8463030286913852e-02   8.7291675815756475e-02   8.3134685988084614e-02
   3.0685937905012239e-01   1.8856073438484694e-01   7.3919693744296355e-02   1.1081669675024701e-01   1.0870112934736167e-01   1.0651306455220895e-01   1.0172470132862979e-01
   3.0581660899765739e-01   2.1476418010304982e-01   9.5645093146074125e-02   1.3301391190193571e-01   1.3288015697015559e-01   1.2953091063700375e-01   1.2414942913606385e-01
   3.0475631610872911e-01   2.4438082940556483e-01   1.2260048273367935e-01   1.5930079709410813e-01   1.6157801414422518e-01   1.5694434323652273e-01   1.5104849751793006e-01
   3.0367865943764061e-01   2.7777999840913287e-01   1.5566882665274601e-01   1.9029435916961784e-01   1.9541135847744873e-01   1.8940368048024009e-01   1.8311911589270424e-01
   3.0258380064343243e-01   3.1535388654307706e-01   1.9577604867312498e-01   2.2666427993987870e-01   2.3502767133119304e-01   2.2760331698080652e-01   2.2110721815763329e-01
   3.0147190396563173e-01   3.5751537694017060e-01   2.4386494176958692e-01   2.6912640909091634e-01   2.8109478012055944e-01   2.7227123624804278e-01   2.6579430597938114e-01
   3.0034313619961495e-01   4.0469493862680317e-01   3.0086323537267734e-01   3.1843284985974196e-01   3.3428781055374984e-01   3.2415492099315213e-01   3.1797977415752859e-01
   2.9919766667158693e-01   4.5733653560583515e-01   3.6764689693959657e-01   3.7535828725102377e-01   3.9527367031108362e-01   3.8400361552366957e-01   3.7845879154939521e-01
   2.9803566721318014e-01   5.1589246349661377e-01   4.4500030307533311e-01   4.4068235955412760e-01   4.6469330769748929e-01   4.5254711989398011e-01   4.4799616139533066e-01
   2.9685731213567845e-01   5.8081705689595853e-01   5.3357539853219327e-01   5.1516807998803216e-01   5.4314213882434337e-01   5.3047155412815639e-01   5.2729696829324024e-01
   2.9566277820386855e-01   6.5255924047329195e-01   6.3385230545989157e-01   5.9953657198047394e-01   6.3114918584696234e-01   6.1839280565210297e-01   6.1697520012808826e-01
   2.9445224460952357e-01   7.3155393409156177e-01   7.4610399720360276e-01   6.9443867778260737e-01   7.2915560647876076e-01   7.1682864194032470e-01   7.1752187019523217e-01
   2.9322589294452250e-01   8.1821236660089725e-01   8.7036757680242727e-01   8.0042431771588685e-01   8.3749341073544759e-01   8.2617070780100199e-01   8.2927441442314453e-01
   2.9198390717360989e-01   9.1291140352541156e-01   1.0064243915293740e+00   9.1791079169631484e-01   9.5636524433571579e-01   9.4665780632169438e-01   9.5238926253015521e-01
   2.9072647360679882e-01   1.0159820492361420e+00   1.1537906907283613e+00   1.0471514961250443e+00   1.0858261604005190e+00   1.0783519600731151e+00   1.0868194524781170e+00
   2.8945378087142315e-01   1.1276973423737666e+00   1.3117198406411452e+00   1.1882067456730807e+00   1.2257682952315043e+00   1.2211187458709230e+00   1.2322989629745722e+00
   2.8816601988384122e-01   1.2482599216902530e+00   1.4792163134582790e+00   1.3409185098268406e+00   1.3759093061294592e+00   1.3746132816087686e+00   1.3883350862745139e+00
   2.8686338382079651e-01   1.3777895950612871e+00   1.6550608470997219e+00   1.5048908721835743e+00   1.5357853190453519e+00   1.5382730171110472e+00   1.5542096796758376e+00
   2.8554606809043942e-01   1.5163112937508418e+00   1.8378454075414496e+00   1.6794778792348719e+00   1.7047489747201119e+00   1.7113181535792177e+00   1.7289895620157965e+00
   2.8421427030301410e-01   1.6637438334561576e+00   2.0260159485751226e+00   1.8637801599343906e+00   1.8819729609729907e+00   1.8927601097728206e+00   1.9115457155594842e+00
   2.8286819024121490e-01   1.8198899296187341e+00   2.2179205093041436e+00   2.0566512774004222e+00   2.0664591864051260e+00   2.0814179982190013e+00   2.1005803725168675e+00
   2.8150802983021694e-01   1.9844279236281333e+00   2.4118599492783903e+00   2.2567142443175312e+00   2.2570535001263372e+00   2.2759426079139677e+00   2.2946605641682218e+00
   2.8013399310738557e-01   2.1569056661022876e+00   2.6061386019786643e+00   2.4623880321180085e+00   2.4524656080480729e+00   2.4748469494764507e+00   2.4922563339643071e+00
   2.7874628619166864e-01   2.3367369714661304e+00   2.7991123130441835e+00   2.6719232790494325e+00   2.6512935942815492e+00   2.6765420405479379e+00   2.6917815932215343e+00
   2.7734511725267663e-01   2.5232010037186190e+00   2.9892316848433289e+00   2.8834458070539348e+00   2.8520522411263038e+00   2.8793763232546690e+00   2.8916355402365719e+00
   2.7593069647945517e-01   2.7154448770054476e+00   3.1750788256125544e+00   3.0950060444511376e+00   3.0532041661891434e+00   3.0816769324023499e+00   3.0902426638335263e+00
   2.7450323604895477e-01   2.9124896582286190e+00   3.3553964455759142e+00   3.3046320663382267e+00   3.2531926707596472e+00   3.2817909823952878e+00   3.2860895880437417e+00
   2.7306295009420190e-01   3.1132398456736050e+00   3.5291087012818192e+00   3.5103837409066707e+00   3.4504751266058920e+00   3.4781251108298106e+00   3.4777573520981768e+00
   2.7161005467217736e-01   3.3164962721020439e+00   3.6953337163511706e+00   3.7104054252000735e+00   3.6435557217974406e+00   3.6691816949430405e+00   3.6639481194745169e+00
   2.7014476773140517e-01   3.5209722486557031e+00   3.8533881656312015e+00   3.9029747883337986e+00   3.8310164388789718e+00   3.8535904227462212e+00   3.8435057309054192e+00
   2.6866730907925840e-01   3.7253126337810203e+00   4.0027846762300721e+00   4.0865456369701345e+00   4.0115452457060750e+00   4.0301342272006018e+00   4.0154299222930723e+00
   2.6717790034898614e-01   3.9281153861732436e+00   4.1432230612044227e+00   4.2597830455453156e+00   4.1839606321725311e+00   4.1977689501272311e+00   4.1788843897143746e+00
   2.6567676496646569e-01   4.1279550493850037e+00   4.2745765589917646e+00   4.4215896107537658e+00   4.3472318139976789e+00   4.3556364641189731e+00   4.3331991793897586e+00
   2.6416412811668721e-01   4.3234075246625858e+00   4.3968743121239564e+00   4.5711222093105608e+00   4.5004941351649679e+00   4.5030713200999042e+00   4.4778680992661899e+00
   2.6264021670997334e-01   4.5130754232068204e+00   4.5102812966887891e+00   4.7077991933403656e+00   4.6430594203506441e+00   4.6396012849485002e+00   4.6125419880712197e+00
   2.6110525934794049e-01   4.6956132534641633e+00   4.6150768273564999e+00   4.8312984670359356e+00   4.7744212449602097e+00   4.7649423735082728e+00   4.7370187418583614e+00
   2.5955948628920661e-01   4.8697516956048519e+00   4.7116326306465517e+00   4.9415473181693823e+00   4.8942552916467461e+00   4.8789891545571447e+00   4.8512309969496625e+00
   2.5800312941484965e-01   5.0343202445262545e+00   4.8003913197816690e+00   5.0387052060820441e+00   5.0024151388094609e+00   4.9818012191818450e+00   4.9552323147393524e+00
   2.5643642219362367e-01   5.1882675630915882e+00   4.8818459341000304e+00   5.1231409229227385e+00   5.0989239713797021e+00   5.0735867459733131e+00   5.0491826223008136e+00
   2.5485959964693594e-01   5.3306789756119946e+00   4.9565210377265689e+00   5.1954056470837502e+00   5.1839628126844843e+00   5.1546840879459079e+00   5.1333335471358161e+00
   2.5327289831359140e-01   5.4607906429489130e+00   5.0249557158804024e+00   5.2562034061884635e+00   5.2578559465093875e+00   5.2255422511089913e+00   5.2080141573388783e+00
   2.5167655621430979e-01   5.5780000889628960e+00   5.0876886694027421e+00   5.3063603776887103e+00   5.3210542313328890e+00   5.2867010454921832e+00   5.2736174904589133e+00
   2.5007081281601989e-01   5.6818728864708721e+00   5.1452454924889865e+00   5.3467942984358539e+00   5.3741170068793753e+00   5.3387715775865630e+00   5.3305881335592122e+00
   2.4845590899593739e-01   5.7721454521811983e+00   5.1981281264262282e+00   5.3784850524427270e+00   5.4176932611156943e+00   5.3824176292795221e+00   5.3794110091151710e+00
   2.4683208700543077e-01   5.8487240371995100e+00   5.2468064127214040e+00   5.4024472798066441e+00   5.4525026692179326e+00   5.4183383416847857e+00   5.4206014299270571e+00
   2.4519959043368139e-01   5.9116801261894469e+00   5.2917116203760095e+00   5.4197056184624142e+00   5.4793170410962766e+00   5.4472525002741552e+00   5.4546964127372384e+00
   2.4355866417114252e-01   5.9612425686637618e+00   5.3332317914117127e+00   5.4312729696956126e+00   5.4989426271418287e+00   5.4698846059626947e+00   5.4822471847823770e+00
   2.4190955437280368e-01   5.9977868559675489e+00   5.3717087328552555e+00   5.4381319798095769e+00   5.5122036390028910e+00   5.4869528189840704e+00   5.5038127790082214e+00
   2.4025250842126467e-01   6.0218220245203451e+00   5.4074364789434801e+00   5.4412197616139366e+00   5.5199272488314604e+00   5.4991587805467184e+00   5.5199545902894691e+00
   2.3858777488962593e-01   6.0339757085152748e+00   5.4406610511554820e+00   5.4414157443896727e+00   5.5229302411258168e+00   5.5071792520131435e+00   5.5312317544400500e+00
   2.3691560350420010e-01   6.0349778836669916e+00   5.4715813529769415e+00   5.4395324404527745e+00   5.5220074096096194e+00   5.5116594622291188e+00   5.5381972115842650e+00
   2.3523624510705068e-01   6.0256438391713774e+00   5.5003510486171754e+00   5.4363088487151154e+00   5.5179217200877826e+00   5.5132080193949111e+00   5.5413943231023914e+00
   2.3354995161836323e-01   6.0068568902634780e+00   5.5270812882494731e+00   5.4324061773425125e+00   5.5113962004801254e+00   5.5123932227593500e+00   5.5413539245278844e+00
   2.3185697599865482e-01   5.9795513019020161e+00   5.5518441552064157e+00   5.4284055543066527e+00   5.5031074719469997e+00   5.5097405994074062e+00   5.5385917133658467e+00
   2.3015757221082758e-01   5.9446958389390572e+00   5.5746767218523567e+00   5.4248074014167784e+00   5.4936808001292992e+00   5.5057314904082153e+00   5.5336058890403770e+00
   2.2845199518207171e-01   5.9032782936393353e+00   5.5955856099020771e+00   5.4220321693679949e+00   5.4836865223755140e+00   5.5008025165691929e+00   5.5268749806185875e+00
   2.2674050076562394e-01   5.8562912715409468e+00   5.6145519574500238e+00   5.4204221638169034e+00   5.4736376943292182e+00   5.4953457651475848e+00   5.5188558155061926e+00
   2.2502334570238705e-01   5.8047194450776907e+00   5.6315366989283966e+00   5.4202442313453583e+00   5.4639887960191089e+00   5.4897095534742348e+00   5.5099815982052887e+00
   2.2330078758241620e-01   5.7495284143582630e+00   5.6464860658994169e+00   5.4216931158496973e+00   5.4551353420874582e+00   5.4841996421695223e+00   5.5006600820221214e+00
   2.2157308480627785e-01   5.6916552487087380e+00   5.6593372164945128e+00   5.4248953374700797e+00   5.4474142514143491e+00   5.4790807883566588e+00   5.4912718281373074e+00
   2.1984049654628729e-01   5.6320007231052385e+00   5.6700239000833399e+00   5.4299134853286892e+00   5.4411048465757172e+00   5.4745785471216761e+00   5.4821685557563757e+00
   2.1810328270763013e-01   5.5714232118925215e+00   5.6784820621298078e+00   5.4367508503003759e+00   5.4364303718300793e+00   5.4708812467649874e+00   5.4736715943725418e+00
   2.1636170388937409e-01   5.5107341590342607e+00   5.6846552929514207e+00   5.4453563535013672e+00   5.4335599383015225e+00   5.4681420796521127e+00   5.4660704548432717e+00
   2.1461602134537638e-01   5.4506950098567373e+00   5.6885000240043624e+00   5.4556297492745456e+00   5.4326108254953613e+00   5.4664812653657142e+00   5.4596215404178228e+00
   2.1286649694509338e-01   5.3920154636468229e+00   5.6899903770559384e+00   5.4674270976596615e+00   5.4336510881747202e+00   5.4659882561696556e+00   5.4545470224733030e+00
   2.1111339313429739e-01   5.3353528889909541e+00   5.6891225757358956e+00   5.4805665104703607e+00   5.4367024360121565e+00   5.4667239663881881e+00   5.4510339089000368e+00
   2.0935697289570729e-01   5.2813127335615668e+00   5.6859188358625428e+00   5.4948341772588973e+00   5.4417433695187718e+00   5.4687230171121941e+00   5.4492333361165786e+00
   2.0759749970953867e-01   5.2304497561560499e+00   5.6804306607935935e+00   5.5099906730158654e+00   5.4487125688851759e+00   5.4719959956444821e+00   5.4492601187646281e+00
   2.0583523751397895e-01   5.1832699100604556e+00   5.6727414808008580e+00   5.5257775390818971e+00   5.4575125420142170e+00   5.4765317352896563e+00   5.4511925942632971e+00
   2.0407045066559443e-01   5.1402327121138711e+00   5.6629685908223291e+00   5.5419241133643977e+00   5.4680135437879027e+00   5.4822996254995857e+00   5.4550728024607515e+00
   2.0230340389967388e-01   5.1017539400970602e+00   5.6512643583920141e+00   5.5581545667326404e+00   5.4800577802347652e+00   5.4892519650329898e+00   5.4609070433182172e+00
   2.0053436229051588e-01   5.0682085112543263e+00   5.6378166923790856e+00   5.5741950808151595e+00   5.4934639086493275e+00   5.4973263717161025e+00   5.4686668574560739e+00
   1.9876359121166501e-01   5.0399334059931302e+00   5.6228487825250717e+00   5.5897810799331964e+00   5.5080318379360786e+00   5.5064482616510997e+00   5.4782904749192651e+00
   1.9699135629610315e-01   5.0172305123454013e+00   5.6066181386975362e+00   5.6046644082767907e+00   5.5235478227713992e+00   5.5165334083762207e+00   5.4896847760293426e+00
   1.9521792339640209e-01   5.0003692780229017e+00   5.5894149762959930e+00   5.6186203243946604e+00   5.5397898310686022e+00   5.5274905886241310e+00   5.5027278040006324e+00
   1.9344355854484291e-01   4.9895890674178469e+00   5.5715600094004376e+00   5.6314541702689045e+00   5.5565331473747701e+00   5.5392243160702588e+00   5.5172718614594842e+00
   1.9166852791350861e-01   4.9851011304045194e+00   5.5534017251909038e+00   5.6430075631185659e+00   5.5735561561081539e+00   5.5516376579635658e+00   5.5331472115770755e+00
   1.8989309777435565e-01   4.9870900981524224e+00   5.5353132211846692e+00   5.6531639557306370e+00   5.5906462290245225e+00   5.5646351219816097e+00   5.5501663888551294e+00
   1.8811753445927054e-01   4.9957149283735518e+00   5.5176886904238884e+00   5.6618534162205760e+00   5.6076056221775037e+00   5.5781255922868054e+00   5.5681291046034049e+00
   1.8634210432011758e-01   5.0111092286382872e+00   5.5009396386045388e+00   5.6690564908143681e+00   5.6242572701782194e+00   5.5920252848586864e+00   5.5868277080662496e+00
   1.8456707368878328e-01   5.0333808918779575e+00   5.4854909111949404e+00   5.6748070330775029e+00   5.6404503510160815e+00   5.6062606830505182e+00   5.6060531366247730e+00
   1.8279270883722409e-01   5.0626109833434638e+00   5.4717765979909316e+00   5.6791939089618779e+00   5.6560654842163718e+00   5.6207714053025306e+00   5.6256012585559025e+00
   1.8101927593752304e-01   5.0988518236239049e+00   5.4602358676289748e+00   5.6823615175259485e+00   5.6710194196076262e+00   5.6355129483784783e+00   5.6452794808868481e+00
   1.7924704102196118e-01   5.1421242184784148e+00   5.4513087658199035e+00   5.6845091001833357e+00   5.6852690740631484e+00   5.6504592416993162e+00   5.6649134646768040e+00
   1.7747626994311030e-01   5.1924137939399539e+00   5.4454319890871226e+00   5.6858888445163016e+00   5.6988147794746027e+00   5.6656049416046503e+00   5.6843537625214386e+00
   1.7570722833395230e-01   5.2496664052560824e+00   5.4430346212875929e+00   5.6868028195754139e+00   5.7117026166561979e+00   5.6809673888826104e+00   5.7034821701859197e+00
   1.7394018156803176e-01   5.3137826016719139e+00   5.4445337939062401e+00   5.6875988057390785e+00   5.7240257261193381e+00   5.6965881487712018e+00   5.7222175678501213e+00
   1.7217539471964724e-01   5.3846111468363320e+00   5.4503302038182593e+00   5.6886651014136227e+00   5.7359245064765929e+00   5.7125340498191708e+00   5.7405210179503117e+00
   1.7041313252408755e-01   5.4619416177601998e+00   5.4608033947089094e+00   5.6904243992895847e+00   5.7475856329888639e+00   5.7288976363215438e+00   5.7583998869053801e+00
   1.6865365933791890e-01   5.5454961347980607e+00   5.4763066814675856e+00   5.6933268252236218e+00   5.7592398505001494e+00   5.7457969481742470e+00   5.7759107672546763e+00
   1.6689723909932880e-01   5.6349203120059741e+00   5.4971615715520681e+00   5.6978422223845575e+00   5.7711585145682074e+00   5.7633745414254678e+00   5.7931609941774287e+00
   1.6514413528853281e-01   5.7297735622212258e+00   5.5236515146094609e+00   5.7044517420364764e+00   5.7836488698346056e+00   5.7817956619019304e+00   5.8103085743844041e+00
   1.6339461088824980e-01   5.8295189448049420e+00   5.5560147928247083e+00   5.7136387708431045e+00   5.7970480635810100e+00   5.8012454823173369e+00   5.8275603735187786e+00
   1.6164892834425210e-01   5.9335128062537734e+00   5.5944363511529804e+00   5.7258791841235244e+00   5.8117158933254673e+00   5.8219253094453407e+00   5.8451684373703712e+00
   1.5990734952599606e-01   6.0409945343023468e+00   5.6390383608278105e+00   5.7416308669495315e+00   5.8280262790714419e+00   5.8440476615146819e+00   5.8634243489131785e+00
   1.5817013568733890e-01   6.1510768234171858e+00   5.6898693139350769e+00   5.7613223928405137e+00   5.8463574329580048e+00   5.8678301063551572e+00   5.8826515439188016e+00
   1.5643754742734833e-01   6.2627369314788748e+00   5.7468914646931486e+00   5.7853406962094258e+00   5.8670806719236710e+00   5.8934877376587469e+00   5.9031955195773600e+00
   1.5470984465121002e-01   6.3748094905741226e+00   5.8099664684342383e+00   5.8140175234822475e+00   5.8905477839163076e+00   5.9212241501248304e+00   5.9254118709288992e+00
   1.5298728653123914e-01   6.4859815144883823e+00   5.8788391269861364e+00   5.8476144036505415e+00   5.9170768176172963e+00   5.9512207549681762e+00   5.9496520780521678e+00
   1.5127013146800225e-01   6.5947903156265335e+00   5.9531192347839497e+00   5.8863058476939329e+00   5.9469361233753419e+00   5.9836242568890698e+00   5.9762469437435435e+00
   1.4955863705155448e-01   6.6996250972241489e+00   6.0322616397037665e+00   5.9301604749510801e+00   5.9803264343815989e+00   6.0185320948950132e+00   6.0054875499618401e+00
   1.4785306002279860e-01   6.7987330141139193e+00   6.1155447925406285e+00   5.9791197819139157e+00   6.0173607492045447e+00   6.0559756365696051e+00   6.0376035674284756e+00
   1.4615365623497137e-01   6.8902304872948985e+00   6.2020482649542803e+00   6.0329743258157391e+00   6.0580417689410888e+00   6.0959009146254433e+00   6.0727387254281320e+00
   1.4446068061526296e-01   6.9721205039929322e+00   6.2906299717531677e+00   6.0913372046582746e+00   6.1022366662569416e+00   6.1381467142687249e+00   6.1109232406433796e+00
   1.4277438712657550e-01   7.0423165259928124e+00   6.3799041408429940e+00   6.1536148919220999e+00   6.1496490341749590e+00   6.1824198711816454e+00   6.1520430314347774e+00
   1.4109502872942609e-01   7.0986734562753009e+00   6.4682214295781755e+00   6.2189757446434291e+00   6.1997879973750010e+00   6.2282677370230699e+00   6.1958056284174985e+00
   1.3942285734400028e-01   7.1390258714463197e+00   6.5536529792544851e+00   6.2863168647267500e+00   6.2519346886734297e+00   6.2750479297676458e+00   6.2417028590739561e+00
   1.3775812381236152e-01   7.1612334130514608e+00   6.6339806103035261e+00   6.3542304704582309e+00   6.3051066211419009e+00   6.3218957305650347e+00   6.2889706631585600e+00
   1.3610107786082251e-01   7.1632328479121030e+00   6.7066957577092978e+00   6.4209715381668184e+00   6.3580209454034584e+00   6.3676898400116855e+00   6.3365468192005387e+00
   1.3445196806248366e-01   7.1430958660479753e+00   6.7690100835115752e+00   6.4844292026258996e+00   6.4090581927874535e+00   6.4110176881385748e+00   6.3830279627280166e+00
   1.3281104179994480e-01   7.0990912021973349e+00   6.8178809200068908e+00   6.5421052418992964e+00   6.4562288812742823e+00   6.4501421244459145e+00   6.4266280808106764e+00
   1.3117854522819541e-01   7.0297491692228871e+00   6.8500547178333271e+00   6.5911038753178497e+00   6.4971463002007912e+00   6.4829721089462469e+00   6.4651416884162742e+00
   1.2955472323768880e-01   6.9339262125191841e+00   6.8621314107842206e+00   6.6281379946716772e+00   6.5290098633969471e+00   6.5070409777723253e+00   6.4959161174190143e+00
   1.2793981941760629e-01   6.8108666742986044e+00   6.8506519732206517e+00   6.6495577070436021e+00   6.5486045616541322e+00   6.5194969348969867e+00   6.5158387243691926e+00
   1.2633407601931640e-01   6.6602586400142076e+00   6.8122103534665666e+00   6.6514075210129233e+00   6.5523231331257783e+00   6.5171115500517534e+00   6.5213462319378639e+00
   1.2473773392003479e-01   6.4822805716742886e+00   6.7435893592813887e+00   6.6295184334975623e+00   6.5362184151025202e+00   6.4963130884979829e+00   6.5084646618887962e+00
   1.2315103258669027e-01   6.2776354562196914e+00   6.6419179367872854e+00   6.5796403094696538e+00   6.4960936754878347e+00   6.4532522527998912e+00   6.4728890945001245e+00
   1.2157421004000252e-01   6.0475694444023915e+00   6.5048446785878475e+00   6.4976180151776051e+00   6.4276382042329043e+00   6.3839080868348459e+00   6.4101123939507714e+00
   1.2000750281877655e-01   5.7938724454204440e+00   6.3307194680998329e+00   6.3796115259708257e+00   6.3266136770532908e+00   6.2842410014752215e+00   6.3156105752916680e+00
   1.1845114594441959e-01   5.5188588745305491e+00   6.1187721700509821e+00   6.2223555464966021e+00   6.1890933870118632e+00   6.1503976952296693e+00   6.1850891253733744e+00
   1.1690537288568567e-01   5.2253277018744049e+00   5.8692745753279603e+00   6.0234481142194216e+00   6.0117510633209807e+00   5.9789687293960494e+00   6.0147888672390861e+00
   1.1537041552365286e-01   4.9165020734427731e+00   5.5836698559337545e+00   5.7816505618908565e+00   5.7921885696579203e+00   5.7672933518359422e+00   5.8018416487746158e+00
   1.1384650411693897e-01   4.5959499988921833e+00   5.2646530823709448e+00   5.4971738239947925e+00   5.5292825867856799e+00   5.5137977858472045e+00   5.5446554625778273e+00
   1.1233386726716049e-01   4.2674888361661552e+00   4.9161873736481594e+00   5.1719195322516782e+00   5.2235202734597603e+00   5.2183430080561637e+00   5.2432964610078869e+00
   1.1083273188464007e-01   3.9350774479206931e+00   4.5434433379212438e+00   4.8096401591925346e+00   4.8772843648516746e+00   4.8825470843721295e+00   4.8998234646001775e+00
   1.0934332315436776e-01   3.6027008556187350e+00   4.1526547371797973e+00   4.4159823143312167e+00   4.4950413626099071e+00   4.5100372584163795e+00   4.5185215915441574e+00
   1.0786586450222106e-01   3.2742528786798584e+00   3.7508905622790296e+00   3.9983826996721445e+00   4.0833849894107725e+00   4.1065808005305415e+00   4.1059788018084014e+00
   1.0640057756144886e-01   2.9534225433304031e+00   3.3457523380668572e+00   3.5657981142942980e+00   3.6508934782014526e+00   3.6800442091248056e+00   3.6709557085034001e+00
   1.0494768213942428e-01   2.6435899341940896e+00   2.9450145150206746e+00   3.1282690949103120e+00   3.2077753144254677e+00   3.2401406252570126e+00   3.2240172677957171e+00
   1.0350739618467145e-01   2.3477366340970680e+00   2.5562339780392400e+00   2.6963396411003577e+00   2.7653038442776672e+00   2.7979470471168288e+00   2.7769251045343744e+00
   1.0207993575417103e-01   2.0683749874705897e+00   2.1863606422560213e+00   2.2803797492579405e+00   2.3350743267083431e+00   2.3652055889102286e+00   2.3418283030784623e+00
   1.0066551498094958e-01   1.8074992022114094e+00   1.8413835809647359e+00   1.8898786305389710e+00   1.9281523483797856e+00   1.9534628310696334e+00   1.9303319818610762e+00
   9.9264346041957552e-02   1.5665598778219385e+00   1.5260453308840893e+00   1.5327895105228591e+00   1.5542125026425730e+00   1.5731409309568265e+00   1.5525575225730126e+00
   9.7876639126240617e-02   1.3464620387788941e+00   1.2436507857162240e+00   1.2150075620364358e+00   1.2207824675944334e+00   1.2326636603082151e+00   1.2163257788612634e+00
   9.6502602403409257e-02   1.1475852929290264e+00   9.9598703793736987e-01   9.4004869126186841e-01   9.3270322622487689e-01   9.3776967408361478e-01   9.2658705780919881e-01
   9.5142441992411314e-02   9.6982344890798078e-01   7.8335802034106916e-01   7.0896963627418907e-01   6.9188841355919850e-01   6.9112697934676293e-01   6.8518677353718138e-01
   9.3796361930612082e-02   8.1263991614961739e-01   6.0472472256516785e-01   5.2053365794192918e-01   4.9741797072037142e-01   4.9231621118926255e-01   4.9099862543327005e-01
   9.2464564143186767e-02   6.7513454580563126e-01   4.5793017813664466e-01   3.7158821236692774e-01   3.4594301396240618e-01   3.3818391615370025e-01   3.4039044289682163e-01
   9.1147248412829701e-02   5.5611728224775325e-01   3.3998015275897919e-01   2.5758955256901095e-01   2.3232385808789680e-01   2.2349619727395414e-01   2.2792808720700464e-01
   8.9844612349784983e-02   4.5418407477088468e-01   2.4734670466872541e-01   1.7319107473734130e-01   1.5038542374263275e-01   1.4176679584102514e-01   1.4718555655052268e-01
   8.8556851362203010e-02   3.6779090417999460e-01   1.7626285286547572e-01   1.1281093794782807e-01   9.3663324160317890e-02   8.6107952952282379e-02   9.1523812578064745e-02
   8.7284158626827354e-02   2.9532243824151522e-01   1.2298189282239549e-01   7.1109218695089876e-02   5.6031457874717139e-02   4.9964044281613232e-02   5.4726277270864224e-02
   8.6026725060016310e-02   2.3515265591983153e-01   8.3983127144416442e-02   4.3330782269127642e-02   3.2141177792954369e-02   2.7631777320194874e-02   3.1425622236498793e-02
   8.4784739289103669e-02   1.8569568022232927e-01   5.6115223698112830e-02   2.5499971747689004e-02   1.7650437583505166e-02   1.4531310198308224e-02   1.7309258176901116e-02
   8.3558387624102615e-02   1.4544594641416256e-01   3.6677375525134441e-02   1.4479881568215639e-02   9.2649211125036858e-03   7.2506397731264228e-03   9.1350763972609869e-03
   8.2347854029757625e-02   1.1300763383829500e-01   2.3445572975318157e-02   7.9271717153340630e-03   4.6418041967411939e-03   3.4251871502889615e-03   4.6150306648540928e-03
   8.1153320097947720e-02   8.7113953157423971e-02   1.4655844350053314e-02   4.1810432110036422e-03   2.2166632778012159e-03   1.5287149404435865e-03   2.2300607711224127e-03
   7.9974965020446043e-02   6.6637376461778156e-02   8.9581403651576262e-03   2.1232045754871393e-03   1.0077139225965685e-03   6.4334649173157846e-04   1.0300427969172849e-03
   7.8812965562039261e-02   5.0592216872597462e-02   5.3540179333758748e-03   1.0375593322879753e-03   4.3562132348200341e-04   2.5481975398102214e-04   4.5454482790978075e-04
   7.7667496034011241e-02   3.8131116865003561e-02   3.1291315740804740e-03   4.8771868496414497e-04   1.7888872833203334e-04   9.4829480813681563e-05   1.9157580085682791e-04
   7.6538728267994460e-02   2.8537013940118101e-02   1.7885742986502961e-03   2.2046196914379367e-04   6.9725116364216088e-05   3.3105066894088158e-05   7.7105075029003899e-05
   7.5426831590193755e-02   2.1212050068343903e-02   1.0000394650976293e-03   9.5814643921164492e-05   2.5776618881449389e-05   1.0826266968383758e-05   2.9635930477412612e-05
   7.4331972795985579e-02   1.5664712090543220e-02   5.4710848535156897e-04   4.0035576819257051e-05   9.0336490626811073e-06   3.3126034304926735e-06   1.0880368067212536e-05
   7.3254316124897106e-02   1.1496267291838429e-02   2.9297253919975512e-04   1.6084832102098515e-05   3.0001823048859480e-06   9.4738821137993031e-07   3.8171314858531435e-06
   7.2194023235968796e-02   8.3873205362934578e-03   1.5362459195908997e-04   6.2150355924862411e-06   9.4407482636853212e-07   2.5305253741729909e-07   1.2804495619836667e-06
   7.1151253183503793e-02   6.0850893291368811e-03   7.8920644264427557e-05   2.3104132406735366e-06   2.8148230726382308e-07   6.3092202320871458e-08   4.1102469193091457e-07
   7.0126162393208319e-02   4.3917867653173962e-03   3.9743386359091430e-05   8.2676177975178941e-07   7.9539191430084671e-08   1.4678751259595953e-08   1.2638247336395729e-07
   6.9118904638726136e-02   3.1543288044168665e-03   1.9631995385370454e-05   2.8497462773700299e-07   2.1310182247340683e-08   3.1866269692552253e-09   3.7268127066408552e-08
   6.8129631018571141e-02   2.2554453800969153e-03   9.5192524998957325e-06   9.4694144692686743e-08   5.4169331275318199e-09   6.4565718535448680e-10   1.0554128412113585e-08
   6.7158489933461046e-02   1.6061739184480299e-03   4.5344632481601706e-06   3.0363623444415730e-08   1.3075573581476558e-09   1.2215919538824004e-10   2.8749233834872636e-09
   6.6205627064055805e-02   1.1396453961760279e-03   2.1237887357201938e-06   9.4056064531620379e-09   3.0004600741586375e-10   2.1600208130250802e-11   7.5459710611367057e-10
   6.5271185349103894e-02   8.0603194602252423e-04   9.7896762352942909e-07   2.8182456277967114e-09   6.5541048412756416e-11   3.5734271062288800e-12   1.9122001774738838e-10
   6.4355304964000437e-02   5.6850541022137940e-04   4.4456673707683916e-07   8.1799854284134243e-10   1.3649499623809765e-11   5.5390030076675903e-13   4.6881454952028136e-11
   6.3458123299759084e-02   4.0005247503761680e-04   1.9910736742991281e-07   2.3035461168035739e-10   2.7150549504510734e-12   8.0586444770716331e-14   1.1145793427439508e-11
   6.2579774942402355e-02   2.8099902546031559e-04   8.8047845020396092e-08   6.3047293757188518e-11   5.1686984541250551e-13   1.1027619214353439e-14   2.5758741165838387e-12
   6.1720391652772044e-02   1.9710994270348323e-04   3.8490953361161473e-08   1.6802732286945093e-11   9.4385986545884671e-14   1.4227855267460890e-15   5.8018759149539040e-13
   6.0880102346763970e-02   1.3814747737195751e-04   1.6655654597183105e-08   4.3693708695097701e-12   1.6574506899349797e-14   1.7355094334273646e-16   1.2771129403737391e-13
   6.0059033075989310e-02   9.6789215556609953e-05   7.1434535333283663e-09   1.1110310136879509e-12   2.8064798829776429e-15   2.0076104575154636e-17   2.7551799461052102e-14
   5.9257307008865362e-02   6.7823940492156150e-05   3.0409063785586473e-09   2.7688759467067976e-13   4.5956746500188040e-16   2.2099066083346987e-18   5.8428402657648733e-15
   5.8475044412139021e-02   4.7559433068365772e-05   1.2866901517615182e-09   6.7796815899773043e-14   7.3008630611435046e-17   2.3234188436466288e-19   1.2217735050390739e-15
   5.7712362632845765e-02   3.3389977243762544e-05   5.4196367523568443e-10   1.6351440283697297e-14   1.1290128610820348e-17   2.3425806765949368e-20   2.5271417280466050e-16
   5.6969376080705930e-02   2.3482899946583024e-05   2.2759384652485300e-10   3.8949967930121930e-15   1.7055813881676613e-18   2.2749034877398302e-21   5.1874632780735268e-17
   5.6246196210962301e-02   1.6552952893793846e-05   9.5440288201830318e-11   9.1891176097341891e-16   2.5265432517860485e-19   2.1377145084627630e-22   1.0602553785667344e-17
   5.5542931507660459e-02   1.1700933655670380e-05   4.0030095606684666e-11   2.1533351039892117e-16   3.6844413991038998e-20   1.9534186203584122e-23   2.1650246953314403e-18
   5.4859687467374851e-02   8.2989015277170155e-06   1.6820619533288164e-11   5.0270881299560430e-17   5.3111667286688323e-21   1.7448489318372800e-24   4.4319695338054004e-19
   5.4196566583382982e-02   5.9089408986436597e-06   7.0929457801070720e-12   1.1727916230645536e-17   7.6003132023705185e-22   1.5318124699717225e-25   9.1265962834347961e-20
   5.3553668330290266e-02   4.2259182948507922e-06   3.0066251559146763e-12   2.7427693699140777e-18   1.0844443495553023e-22   1.3292587329518661e-26   1.8971515987996335e-20
   5.2931089149107269e-02   3.0372986886573831e-06   1.2833536071684490e-12   6.4508082538004060e-19   1.5498252305911707e-23   1.1469233634405619e-27   3.9946624424567631e-21
   5.2328922432782227e-02   2.1950274162454588e-06   5.5256028297475769e-13   1.5307729419174586e-19   2.2287987678522173e-24   9.8998725432876899e-29   8.5495261167671606e-22
   5.1747258512190475e-02   1.5959068323715511e-06   2.4039993472479938e-13   3.6771627783835472e-20   3.2405960985955740e-25   8.6023882802259224e-30   1.8662807889451562e-22
   5.1186184642583066e-02   1.1679300929026571e-06   1.0586839193114233e-13   8.9715453262194043e-21   4.7866392407910823e-26   7.5733929408568153e-31   4.1692592672688340e-23
   5.0645784990496684e-02   8.6077858760788952e-07   4.7274837357062487e-14   2.2306375499583367e-21   7.2176982895944775e-27   6.7996153407852914e-32   9.5640488671174913e-24
   5.0126140621126414e-02   6.3922149562106838e-07   2.1442535959305521e-14   5.6709533023620423e-22   1.1164928266152575e-27   6.2673195052032978e-33   2.2602420377394117e-24
   4.9627329486163219e-02   4.7853373352169651e-07   9.8957570972714053e-15   1.4791220923744690e-22   1.7804809846825884e-28   5.9702537158744417e-34   5.5207563617999042e-25
   4.9149426412098102e-02   3.6131535665123736e-07   4.6546226558724985e-15   3.9711904322126818e-23   2.9415579362038441e-29   5.9175643056243897e-35   1.3981043485675761e-25
   4.8692503088994282e-02   2.7528294663830694e-07   2.2351533729264711e-15   1.1011357420949061e-23   5.0594274529187378e-30   6.1441415628074784e-36   3.6822024267641126e-26
   4.8256628059728301e-02   2.1173469872480916e-07   1.0975620297403041e-15   3.1635933551322233e-24   9.1036686775951869e-31   6.7276910744736643e-37   1.0115600436867553e-26
   4.7841866709702002e-02   1.6448238852741860e-07   5.5200823633713698e-16   9.4478367265327709e-25   1.7218803235455155e-31   7.8208228541394937e-38   2.9069414871227475e-27
   4.7448281257025410e-02   1.2910698699788755e-07   2.8479652051274159e-16   2.9421110702717637e-25   3.4395814739634811e-32   9.7157952385066603e-39   8.7627206326874736e-28
   4.7075930743171068e-02   1.0243879838884232e-07   1.5095730979337323e-16   9.5827292317268046e-26   7.2899507037079987e-33   1.2982284586280711e-39   2.7780950015384391e-28
   4.6724871024099474e-02   8.2193534735860063e-08   8.2326431979900406e-17   3.2742485697441801e-26   1.6466719332999628e-33   1.8776480034992834e-40   9.2865738796230855e-29
   4.6395154761853574e-02   6.6716859301622787e-08   4.6259500590486352e-17   1.1769835806267459e-26   3.9814259443900674e-34   2.9575610917937144e-41   3.2809853086360788e-29
   4.6086831416618262e-02   5.4804525661482417e-08   2.6817812436767184e-17   4.4633389768362843e-27   1.0347488574394337e-34   5.1037070819468193e-42   1.2279385717529779e-29
   4.5799947239237526e-02   4.5575322011673927e-08   1.6060617844181537e-17   1.7902760952123726e-27   2.9022430756519999e-35   9.7038325352578557e-43   4.8786231997101290e-30
   4.5534545264173665e-02   3.8380997844213565e-08   9.9481642185430067e-18   7.6143322540175197e-28   8.8183474081385500e-36   2.0439215920305962e-43   2.0617252913143009e-30
   4.5290665302879729e-02   3.2742167986346977e-08   6.3805562368915846e-18   3.4420168282579700e-28   2.9130919493264495e-36   4.7937941559445847e-44   9.2849679999539720e-31
   4.5068343937527094e-02   2.8302523895835927e-08   4.2419763277895021e-18   1.6573482815794832e-28   1.0497686092150253e-36   1.2580018672578835e-44   4.4636156398341071e-31
   4.4867614514966986e-02   2.4795993844150885e-08   2.9261446153796068e-18   8.5175209991560068e-29   4.1395910346527244e-37   3.7103388691439079e-45   2.2941781119618167e-31
   4.4688507140655476e-02   2.2023099077260985e-08   2.0961772080899914e-18   4.6807501099454912e-29   1.7913683287262349e-37   1.2349831833976859e-45   1.2624504955375516e-31
   4.4531048671894197e-02   1.9833870537828102e-08   1.5606784270285883e-18   2.7551583830451596e-29   8.5289675717732563e-38   4.6562948284499200e-46   7.4472590017495932e-32
   4.4395262708667227e-02   1.8115470725636276e-08   1.2085404210335462e-18   1.7396084872553142e-29   4.4780495904702242e-38   1.9952268378671582e-46   4.7147205806520963e-32
   4.4281169576900148e-02   1.6783211538896645e-08   9.7395705198697556e-19   1.1797541325283624e-29   2.5979485676273770e-38   9.7448021623600107e-47   3.2063392705231074e-32
   4.4188786285716458e-02   1.5774043107885855e-08   8.1729031029533887e-19   8.6028355783949288e-30   1.6682351633814687e-38   5.4381199701369611e-47   2.3442682921673517e-32
   4.4118126375526590e-02   1.5041859958335649e-08   7.1442301443790655e-19   6.7513192665507253e-30   1.1873225177038087e-38   3.4744746906912240e-47   1.8438815010435447e-32
   4.4069199114576157e-02   1.4554160556335786e-08   6.5075567569088601e-19   5.7059539522640156e-30   9.3761338615554106e-39   2.5454261437940447e-47   1.5609964929139651e-32
   4.4042000973349316e-02   1.4289674118730467e-08   6.1780801117326210e-19   5.1957837897001939e-30   8.2209263279115732e-39   2.1404192405154646e-47   1.4228153022046578e-32


==> pdf_nu4.dat <==
	t			f2				f3		f4			f5			f6				f7			f8				
   3.2420656612060089e-01   3.9709969535092950e-03   1.1465554032000056e-02   3.3158630381272935e-03   5.1915927611591063e-03   5.2140380455167378e-03   5.8124156558919679e-03   4.5476555696465299e-03
   3.2418104937752290e-01   3.9829204573575659e-03   1.1491905763852145e-02   3.3276290219254128e-03   5.2067422559471457e-03   5.2292087943994177e-03   5.8276412951954858e-03   4.5634970961789170e-03
   3.2413514681613936e-01   4.0044544113774757e-03   1.1539454927489591e-02   3.3488908470063559e-03   5.2340997559313452e-03   5.2566044858264587e-03   5.8551320509521668e-03   4.5921108265700832e-03
   3.2406885512513040e-01   4.0357460561878979e-03   1.1608453696477278e-02   3.3798152086499723e-03   5.2738477914656802e-03   5.2964075779733050e-03   5.8950640461648413e-03   4.6336988129158305e-03
   3.2398218299977549e-01   4.0770036506946501e-03   1.1699254856036956e-02   3.4206390418262855e-03   5.3262442788084502e-03   5.3488758686566929e-03   5.9476858146151560e-03   4.6885468742525280e-03
   3.2387514314341243e-01   4.1285022584234814e-03   1.1812322725370895e-02   3.4716757998152527e-03   5.3916297387035760e-03   5.4143497173300918e-03   6.0133254489890108e-03   4.7570321015792836e-03
   3.2374775151365504e-01   4.1905868290806163e-03   1.1948237474492564e-02   3.5333192538470268e-03   5.4704310327318402e-03   5.4932557777576420e-03   6.0923942153186250e-03   4.8396267008126090e-03
   3.2360002717987335e-01   4.2636757008849427e-03   1.2107699706809031e-02   3.6060479080518796e-03   5.5631655852348468e-03   5.5861112146561040e-03   6.1853906213880346e-03   4.9369023154665678e-03
   3.2343199228309261e-01   4.3482648020892762e-03   1.2291535872677848e-02   3.6904303182086766e-03   5.6704464399866712e-03   5.6935287538527717e-03   6.2929052895545033e-03   5.0495351856670381e-03
   3.2324367202028714e-01   4.4449326382349766e-03   1.2500704643615140e-02   3.7871314164161884e-03   5.7929882558963360e-03   5.8162226702472754e-03   6.4156267382599981e-03   5.1783122422155064e-03
   3.2303509463578373e-01   4.5543461329571070e-03   1.2736304323245597e-02   3.8969199283838004e-03   5.9316143210143436e-03   5.9550157927954423e-03   6.5543481513737111e-03   5.3241382063044821e-03
   3.2280629141491995e-01   4.6772673946718349e-03   1.2999581367819049e-02   4.0206769776885273e-03   6.0872646684900968e-03   6.1108476100889958e-03   6.7099752189516536e-03   5.4880437679642805e-03
   3.2255729667834537e-01   4.8145614911169988e-03   1.3291940095930084e-02   4.1594059842143642e-03   6.2610053888347917e-03   6.2847835708021143e-03   6.8835351438650697e-03   5.6711949252812926e-03
   3.2228814777635573e-01   4.9672053253624572e-03   1.3614953676880743e-02   4.3142439790109025e-03   6.4540392458919387e-03   6.4780256863163138e-03   7.0761869220324356e-03   5.8749035776850742e-03
   3.2199888508300845e-01   5.1362977199521757e-03   1.3970376498370934e-02   4.4864744743841663e-03   6.6677177184952131e-03   6.6919245574068205e-03   7.2892330188866908e-03   6.1006394793077200e-03
   3.2168955198990501e-01   5.3230708302249713e-03   1.4360158026531551e-02   4.6775420461009094e-03   6.9035546057840758e-03   6.9279929628608874e-03   7.5241325811165743e-03   6.3500436724480682e-03
   3.2136019489958523e-01   5.5289030236701647e-03   1.4786458284683883e-02   4.8890688042200880e-03   7.1632413516086631e-03   7.1879211653579330e-03   7.7825163407107666e-03   6.6249435365942407e-03
   3.2101086321850691e-01   5.7553333795457200e-03   1.5251665091659782e-02   5.1228729503738097e-03   7.4486642625090343e-03   7.4735941089947968e-03   8.0662033880438827e-03   6.9273696054045902e-03
   3.2064160934959646e-01   6.0040779820790275e-03   1.5758413216134474e-02   5.3809896424293008e-03   7.7619238145362462e-03   7.7871107036271009e-03   8.3772200123308840e-03   7.2595743226846693e-03
   3.2025248868436307e-01   6.2770482015571637e-03   1.6309605620296524e-02   5.6656944124917801e-03   8.1053562668463933e-03   8.1308054138673272e-03   8.7178208314098119e-03   7.6240529289025999e-03
   3.1984355959457239e-01   6.5763711806799329e-03   1.6908436984411142e-02   5.9795294112735733e-03   8.4815578246927956e-03   8.5072723952873512e-03   9.0905124586657272e-03   8.0235666923544023e-03
   3.1941488342347896e-01   6.9044127688859232e-03   1.7558419723520510e-02   6.3253327810551385e-03   8.8934116213198709e-03   8.9193924472679969e-03   9.4980799831545504e-03   8.4611687239211468e-03
   3.1896652447661589e-01   7.2638031751711667e-03   1.8263412728775682e-02   6.7062714908870755e-03   9.3441178174742678e-03   9.3703630811740948e-03   9.9436165697946079e-03   8.9402326416660859e-03
   3.1849855001214272e-01   7.6574656404042865e-03   1.9027653088804306e-02   7.1258780013845526e-03   9.8372271489320894e-03   9.8637320342476985e-03   1.0430556520029881e-02   9.4644843815098294e-03
   3.1801103023075195e-01   8.0886484635097500e-03   1.9855791071186960e-02   7.5880911624805801e-03   1.0376678286728619e-02   1.0403434593938670e-02   1.0962712169778652e-02   1.0038037483115764e-02
   3.1750403826513507e-01   8.5609607523464259e-03   2.0752928670631145e-02   8.0973017858180403e-03   1.0966839411774032e-02   1.0993835134439047e-02   1.1544315040896522e-02   1.0665432216126026e-02
   3.1697765016900975e-01   9.0784123098523288e-03   2.1724662058875407e-02   8.6584033740187971e-03   1.1612554445333535e-02   1.1639773307042509e-02   1.2180061704899426e-02   1.1351678951213154e-02
   3.1643194490570936e-01   9.6454581092471868e-03   2.2777128301795103e-02   9.2768485317513867e-03   1.2319194419492051e-02   1.2346615368665681e-02   1.2875164863373346e-02   1.2102306223248160e-02
   3.1586700433633624e-01   1.0267047858953538e-02   2.3917056741666984e-02   9.9587116281426337e-03   1.3092714517220721e-02   1.3120311178453180e-02   1.3635410198353154e-02   1.2923413980393372e-02
   3.1528291320748097e-01   1.0948681208556528e-02   2.5151825477101632e-02   1.0710758326368697e-02   1.3939717359964656e-02   1.3967457440793985e-02   1.4467219597923950e-02   1.3821732563247372e-02
   3.1467975913850865e-01   1.1696469201684379e-02   2.6489523409779163e-02   1.1540522643851855e-02   1.4867523171666482e-02   1.4895367824194027e-02   1.5377721417256348e-02   1.4804688012384258e-02
   3.1405763260841435e-01   1.2517202640208037e-02   2.7939018365772540e-02   1.2456392254892822e-02   1.5884247501620343e-02   1.5912150639069065e-02   1.6374828492983363e-02   1.5880474360774544e-02
   3.1341662694225031e-01   1.3418428086631611e-02   2.9510031839839017e-02   1.3467702796171273e-02   1.6998887244217144e-02   1.7026794813351134e-02   1.7467324688914515e-02   1.7058133629599445e-02
   3.1275683829712553e-01   1.4408532297882311e-02   3.1213220953459020e-02   1.4584841983584484e-02   1.8221415751067106e-02   1.8249264962406947e-02   1.8664960813050548e-02   1.8347644311733271e-02
   3.1207836564778102e-01   1.5496835953728175e-02   3.3060268261398185e-02   1.5819364395428987e-02   1.9562887889592456e-02   1.9590606408581294e-02   1.9978560809030464e-02   1.9760019196402578e-02
   3.1138131077174258e-01   1.6693697616438498e-02   3.5063980086876417e-02   1.7184117820843708e-02   2.1035555961238989e-02   2.1063061064958116e-02   2.1420139188639276e-02   2.1307413460817218e-02
   3.1066577823405273e-01   1.8010628934597782e-02   3.7238394111671624e-02   1.8693382112394762e-02   2.2652997451010508e-02   2.2680195156739767e-02   2.3003030734705367e-02   2.3003244029315174e-02
   3.0993187537158479e-01   1.9460422182541615e-02   3.9598896994166959e-02   2.0363021516133110e-02   2.4430255636922325e-02   2.4457039810804840e-02   2.4742033564240744e-02   2.4862321276934260e-02
   3.0917971227694141e-01   2.1057291306848549e-02   4.2162352834864983e-02   2.2210651479604659e-02   2.6383994141775367e-02   2.6410245598100398e-02   2.6653566698338495e-02   2.6900994231253549e-02
   3.0840940178193921e-01   2.2817027731582985e-02   4.4947243354457440e-02   2.4255820956071206e-02   2.8532666558646315e-02   2.8558252162820506e-02   2.8755843336105456e-02   2.9137310502413100e-02
   3.0762105944068291e-01   2.4757172253130948e-02   4.7973820693226983e-02   2.6520211229284205e-02   3.0896702323634569e-02   3.0921474114782167e-02   3.1069061072367416e-02   3.1591192244669580e-02
   3.0681480351223100e-01   2.6897204431766585e-02   5.1264273781232272e-02   2.9027852274934304e-02   3.3498710042298388e-02   3.3522504394617077e-02   3.3615610330226663e-02   3.4284629521475200e-02
   3.0599075494285571e-01   2.9258750958386395e-02   5.4842909265033976e-02   3.1805357649479643e-02   3.6363699497058838e-02   3.6386336342551021e-02   3.6420302296503032e-02   3.7241892507185514e-02
   3.0514903734789983e-01   3.1865814538581477e-02   5.8736348007046024e-02   3.4882178851267015e-02   3.9519323568428147e-02   3.9540605707417860e-02   3.9510617646934837e-02   4.0489764008860452e-02
   3.0428977699323301e-01   3.4745024889313976e-02   6.2973738196079584e-02   3.8290880029265714e-02   4.2996141289579570e-02   4.3015853819466668e-02   4.2916977324520079e-02   4.4057793827341367e-02
   3.0341310277631073e-01   3.7925913482300809e-02   6.7586986120073744e-02   4.2067433817646577e-02   4.6827903217370848e-02   4.6845813114337526e-02   4.6673036583851669e-02   4.7978576493277768e-02
   3.0251914620683851e-01   4.1441213688563384e-02   7.2611005651869703e-02   4.6251538945961887e-02   5.1051860238870594e-02   5.1067716131653583e-02   5.0816003431522698e-02   5.2288053905688303e-02
   3.0160804138704378e-01   4.5327187975601951e-02   7.8083987483279216e-02   5.0886960110759258e-02   5.5709096835622099e-02   5.5722629014920415e-02   5.5386982472004194e-02   5.7025844361795412e-02
   3.0067992499155960e-01   4.9623983776710248e-02   8.4047689108325330e-02   5.6021890390908269e-02   6.0844889692763769e-02   6.0855810404244419e-02   6.0431345003737369e-02   6.2235599390195566e-02
   2.9973493624692182e-01   5.4376019584757566e-02   9.0547746499712783e-02   6.1709336241547764e-02   6.6509092360740943e-02   6.6517096433788364e-02   6.5999125995110000e-02   6.7965389676978821e-02
   2.9877321691068393e-01   5.9632402713225355e-02   9.7634008339117145e-02   6.8007524806207836e-02   7.2756546447321574e-02   7.2761312315482343e-02   7.2145448297809500e-02   7.4268121197266904e-02
   2.9779491125015189e-01   6.5447380007561687e-02   1.0536089354721374e-01   7.4980332939376712e-02   7.9647519530348113e-02   7.9648710702634032e-02   7.8930974118981548e-02   8.1201982423091582e-02
   2.9680016602074255e-01   7.1880822571349770e-02   1.1378777270837293e-01   8.2697736928848742e-02   8.7248169630246508e-02   8.7245436674848520e-02   8.6422383366882835e-02   8.8830923161953859e-02
   2.9578913044396915e-01   7.8998745285047134e-02   1.2297937379214331e-01   9.1236281445407214e-02   9.5631035658937130e-02   9.5624018762182544e-02   9.4692878000815772e-02   9.7225165177582978e-02
   2.9476195618505635e-01   8.6873861530112367e-02   1.3300621233304227e-01   1.0067956572409999e-01   1.0487555276168492e-01   1.0486388492495440e-01   1.0382271094905893e-01   1.0646174424359132e-01
   2.9371879733018913e-01   9.5586173077615494e-02   1.4394504593538721e-01   1.1111874439468886e-01   1.1506859088420070e-01   1.1505190181966299e-01   1.1389973750299359e-01   1.1662508266996872e-01
   2.9265981036339817e-01   1.0522359454698298e-01   1.5587935261425109e-01   1.2265303972793536e-01   1.2630501422321763e-01   1.2628293500529705e-01   1.2501998634758177e-01   1.2780759060986682e-01
   2.9158515414308595e-01   1.1588261117619371e-01   1.6889983206008385e-01   1.3539026134947096e-01   1.3868825844994145e-01   1.3866042697303471e-01   1.3728824654508651e-01   1.4011029358879859e-01
   2.9049498987819622e-01   1.2766896785845908e-01   1.8310492841599621e-01   1.4944732869575889e-01   1.5233092172866478e-01   1.5229698901240785e-01   1.5081866584962411e-01   1.5364348269020778e-01
   2.8938948110403118e-01   1.4069838648153857e-01   1.9860137257598195e-01   1.6495079065032198e-01   1.6735536458549161e-01   1.6731500195647536e-01   1.6573535469627487e-01   1.6852738267239278e-01
   2.8826879365771951e-01   1.5509730754459669e-01   2.1550474134248615e-01   1.8203733590803817e-01   1.8389431261475547e-01   1.8384721977769850e-01   1.8217298908418011e-01   1.8489283197669526e-01
   2.8713309565333933e-01   1.7100365081539234e-01   2.3394003001610345e-01   2.0085428667785765e-01   2.0209145484599750e-01   2.0203736883768755e-01   2.0027740436560834e-01   2.0288196711407105e-01
   2.8598255745669915e-01   1.8856758842113644e-01   2.5404223412290711e-01   2.2156006735904096e-01   2.2210202933807852e-01   2.2204073433373220e-01   2.2020617067314760e-01   2.2264890228979647e-01
   2.8481735165978167e-01   2.0795232223553389e-01   2.7595693501098839e-01   2.4432463882433952e-01   2.4409338622831797e-01   2.4402472414223561e-01   2.4212913937964667e-01   2.4436039335302517e-01
   2.8363765305485311e-01   2.2933485573181880e-01   2.9984088296369360e-01   2.6932988792949408e-01   2.6824551705679223e-01   2.6816939884733532e-01   2.6622894860919677e-01   2.6819647325518137e-01
   2.8244363860824251e-01   2.5290674862043905e-01   3.2586257028092391e-01   2.9676996085831758e-01   2.9475153772660767e-01   2.9466795527978162e-01   2.9270147442551780e-01   2.9435104419277136e-01
   2.8123548743379545e-01   2.7887484058916390e-01   3.5420278547225614e-01   3.2685152792554395e-01   3.2381811097274082e-01   3.2372714939935859e-01   3.2175621294453310e-01   3.2303240952946766e-01
   2.8001338076600485e-01   3.0746192832724151e-01   3.8505513828975996e-01   3.5979396651694640e-01   3.5566579272238774e-01   3.5556764286151704e-01   3.5361657728293605e-01   3.5446372648267266e-01
   2.7877750193282408e-01   3.3890737776547053e-01   4.1862654381096753e-01   3.9582944797187325e-01   3.9052928527182829e-01   3.9042425614877974e-01   3.8852009200100696e-01   3.8888335847558603e-01
   2.7752803632816625e-01   3.7346765113001967e-01   4.5513765217412588e-01   4.3520291343338424e-01   4.2865757881697847e-01   4.2854610975851698e-01   4.2671846656650758e-01   4.2654510406253304e-01
   2.7626517138409290e-01   4.1141672602785345e-01   4.9482320888400450e-01   4.7817192303368844e-01   4.7031396160093708e-01   4.7019663366506909e-01   4.6847752840154733e-01   4.6771827750973738e-01
   2.7498909654269776e-01   4.5304638140351972e-01   5.3793232886776565e-01   5.2500636227723152e-01   5.1577587783083356e-01   5.1565342416497528e-01   5.1407699532288975e-01   5.1268761454289757e-01
   2.7370000322768812e-01   4.9866632288910046e-01   5.8472866569347348e-01   5.7598798916161709e-01   5.6533461162173471e-01   5.6520792632321804e-01   5.6381006669736822e-01   5.6175297555334502e-01
   2.7239808481566991e-01   5.4860411788011509e-01   6.3549045560179529e-01   6.3140980546905645e-01   6.1929477460444837e-01   6.1916491962321984e-01   6.1798281245752040e-01   6.1522881778955296e-01
   2.7108353660713891e-01   6.0320490869016874e-01   6.9051041428492532e-01   6.9157523580023539e-01   6.7797357454714691e-01   6.7784178414447926e-01   6.7691333930771669e-01   6.7344340785826962e-01
   2.6975655579718405e-01   6.6283087045654931e-01   7.5009546272350058e-01   7.5679709833946607e-01   7.4169984244917186e-01   7.4156752471066723e-01   7.4093071404504385e-01   7.3673774632769318e-01
   2.6841734144590601e-01   7.2786037918889190e-01   8.1456625691839846e-01   8.2739635206507478e-01   8.1081279613109469e-01   8.1068153102967999e-01   8.1037362496612397e-01   8.0546417746847188e-01
   2.6706609444855633e-01   7.9868685458303113e-01   8.8425649509349880e-01   9.0370060617999592e-01   8.8566051942734725e-01   8.8553205294483717e-01   8.8558876386924490e-01   8.7998465928180147e-01
   2.6570301750540110e-01   8.7571724207976942e-01   9.5951197496968943e-01   9.8604237896000069e-01   9.6659813774246872e-01   9.6647437158892768e-01   9.6692891322277430e-01   9.6066867202784934e-01
   2.6432831509131416e-01   9.5937009925566619e-01   1.0406893730987883e+00   1.0747570950223146e+00   1.0539856730082222e+00   1.0538686495287837e+00   1.0547507256789252e+00   1.0478907475407131e+00
   2.6294219342510367e-01   1.0500732531146859e+00   1.1281547180845908e+00   1.1701808122227544e+00   1.1481855640172327e+00   1.1480774459479648e+00   1.1494121862800113e+00   1.1420276067297119e+00
   2.6154486043857716e-01   1.1482609973283766e+00   1.2222815298982577e+00   1.2726476720065028e+00   1.2495598417382989e+00   1.2494628865671407e+00   1.2512697514339601e+00   1.2434548988184215e+00
   2.6013652574535007e-01   1.2543708020651660e+00   1.3234485985121811e+00   1.3824870700718450e+00   1.3584669535546197e+00   1.3583834823608165e+00   1.3606751630164031e+00   1.3525435430217916e+00
   2.5871740060940135e-01   1.3688395138620106e+00   1.4320373768270114e+00   1.5000205476558568e+00   1.4752582354076105e+00   1.4751905961929597e+00   1.4779719407633722e+00   1.4696556814235753e+00
   2.5728769791338185e-01   1.4920990291132452e+00   1.5484289654469086e+00   1.6255584076069995e+00   1.6002740365562074e+00   1.6002245622423836e+00   1.6034915614129461e+00   1.5951402606617973e+00
   2.5584763212668005e-01   1.6245714322479983e+00   1.6730006703599389e+00   1.7593960636540449e+00   1.7338395080344249e+00   1.7338104694802294e+00   1.7375493387827283e+00   1.7293282694832157e+00
   2.5439741927324933e-01   1.7666635985758743e+00   1.8061221190877468e+00   1.9018101358869832e+00   1.8762600728461738e+00   1.8762536274331729e+00   1.8804400250651114e+00   1.8725276690687465e+00
   2.5293727689920231e-01   1.9187612721012821e+00   1.9481509264527657e+00   2.0530543103976271e+00   2.0278166033910674e+00   2.0278347399309005e+00   2.0324331600024288e+00   2.0250180630004415e+00
   2.5146742404017680e-01   2.0812226402981095e+00   2.0994279078268945e+00   2.2133549862395636e+00   2.1887603394595039e+00   2.1888048203854180e+00   2.1937682011746791e+00   2.1870451635439681e+00
   2.4998808118847843e-01   2.2543714408079185e+00   2.2602718456052968e+00   2.3829067383034990e+00   2.3593075882387948e+00   2.3593798902506702e+00   2.3646494752874658e+00   2.3588151202422658e+00
   2.4849947026000452e-01   2.4384896491321051e+00   2.4309738236977743e+00   2.5618676302990973e+00   2.5396342559814871e+00   2.5397355105099382e+00   2.5452409969706569e+00   2.5404887853285887e+00
   2.4700181456095455e-01   2.6338098114293609e+00   2.6117911550204918e+00   2.7503544177133317e+00   2.7298702691302190e+00   2.7300012041628792e+00   2.7356612080650069e+00   2.7321759978457671e+00
   2.4549533875433205e-01   2.8405071022412010e+00   2.8029409382366652e+00   2.9484376862932868e+00   2.9300939505816372e+00   2.9302548355444107e+00   2.9359776965540227e+00   2.9339299742961047e+00
   2.4398026882624296e-01   3.0586912030258926e+00   3.0045932922274368e+00   3.1561369771851431e+00   3.1403264242034954e+00   3.1405170197024046e+00   3.1462019600580615e+00   3.1457418978693514e+00
   2.4245683205199553e-01   3.2883981134009521e+00   3.2168643298175676e+00   3.3734159552493814e+00   3.3605261274845808e+00   3.3607456417811656e+00   3.3662842840121971e+00   3.3675358005799869e+00
   2.4092525696200681e-01   3.5295820225362426e+00   3.4398089459281671e+00   3.6001776821564384e+00   3.5905835180839283e+00   3.5908305721908542e+00   3.5961088091652935e+00   3.5991638328266209e+00
   2.3938577330752070e-01   3.7821073827153491e+00   3.6734135093215552e+00   3.8362600605328310e+00   3.8303160648444465e+00   3.8305886680811359e+00   3.8354888667356679e+00   3.8404020128772531e+00
   2.3783861202614323e-01   4.0457413401646978e+00   3.9175885611295733e+00   4.0814315195557933e+00   4.0794636173459757e+00   4.0797591550814252e+00   4.0841626623159142e+00   4.0909465445763802e+00
   2.3628400520719953e-01   4.3201466892848623e+00   4.1721616370535450e+00   4.3353870158630077e+00   4.3376842501093753e+00   4.3379994852373986e+00   4.3417893913218180e+00   4.3504107852421203e+00
   2.3472218605691816e-01   4.6048755248433526e+00   4.4368703430807992e+00   4.5977444263292959e+00   4.6045506779631200e+00   4.6048817674030484e+00   4.6079458693248050e+00   4.6183229374360630e+00
   2.3315338886344800e-01   4.8993637719482157e+00   4.7113558263278810e+00   4.8680414110416113e+00   4.8795473377120100e+00   4.8798898649071187e+00   4.8821237599041138e+00   4.8941245282880068e+00
   2.3157784896171257e-01   5.2029267751922745e+00   4.9951567927106328e+00   5.1457328255580972e+00   5.1620682280028136e+00   5.1624172520037082e+00   5.1637274806291522e+00   5.1771697286542420e+00
   2.2999580269810771e-01   5.5147561257647357e+00   5.2877042310517028e+00   5.4301887611515509e+00   5.4514155941000881e+00   5.4517657153786523e+00   5.4520728643756406e+00   5.4667255519485050e+00
   2.2840748739504704e-01   5.8339178981724533e+00   5.5883170084564799e+00   5.7206932901068015e+00   5.7467995371468170e+00   5.7471449797983514e+00   5.7463866483513923e+00   5.7619729594143285e+00
   2.2681314131536154e-01   6.1593524561967730e+00   5.8961985038188303e+00   6.0164439901695532e+00   6.0473386184125992e+00   6.0476733278827250e+00   6.0458068569382259e+00   6.0620088853281384e+00
   2.2521300362655755e-01   6.4898759706546620e+00   6.2104344446885555e+00   6.3165523178504488e+00   6.3520615180982860e+00   6.3523792730327839e+00   6.3493841367461421e+00   6.3658491825525605e+00
   2.2360731436493955e-01   6.8241837693952707e+00   6.5299921070228928e+00   6.6200448944074566e+00   6.6599097955876037e+00   6.6602043318652431e+00   6.6560840931467160e+00   6.6724324763901537e+00
   2.2199631439960218e-01   7.1608556128637790e+00   6.8537210272074409e+00   6.9258657609186312e+00   6.9697417837771969e+00   6.9700069282672814e+00   6.9647906670504298e+00   6.9806249031654293e+00
   2.2038024539629761e-01   7.4983629567913290e+00   7.1803553609142465e+00   7.2328796498951098e+00   7.2803376344835549e+00   7.2805674455912630e+00   7.2743105788872420e+00   7.2892256996678624e+00
   2.1875934978118322e-01   7.8350782275865658e+00   7.5085180037284607e+00   7.5398763103763553e+00   7.5904055151639023e+00   7.5905944268077992e+00   7.5833788537352955e+00   7.5969736007226993e+00
   2.1713387070445545e-01   8.1692860964526961e+00   7.8367265640184440e+00   7.8455759114328361e+00   7.8985889395795068e+00   7.8987319049062616e+00   7.8906654274406556e+00   7.9025539948329619e+00
   2.1550405200387479e-01   8.4991966959443097e+00   8.1634012493969195e+00   8.1486355355428728e+00   8.2034751968813922e+00   8.2035678277805104e+00   8.1947828185275675e+00   8.2046067820734514e+00
   2.1387013816818776e-01   8.8229606785778856e+00   8.4868746946385532e+00   8.4476567585141158e+00   8.5036048252403038e+00   8.5036435235918315e+00   8.4942948348875635e+00   8.5017348741412722e+00
   2.1223237430045117e-01   9.1386859723211682e+00   8.8054037215708938e+00   8.7411942966265848e+00   8.7974820579177084e+00   8.7974641345007090e+00   8.7877262678572130e+00   8.7925132735149809e+00
   2.1059100608126433e-01   9.4444560435162384e+00   9.1171829809046478e+00   9.0277656846623753e+00   9.0835861519313728e+00   9.0835099290482209e+00   9.0735735095740289e+00   9.0754986668054176e+00
   2.0894627973191449e-01   9.7383494353177387e+00   9.4203603830502090e+00   9.3058619306753858e+00   9.3603834925540106e+00   9.3602483866893262e+00   9.3503160126891505e+00   9.3492394662947387e+00
   2.0729844197744135e-01   1.0018460310358300e+01   9.7130541806718664e+00   9.5739590750004098e+00   9.6263403511321890e+00   9.6261469323637101e+00   9.6164284948881438e+00   9.6122862330107921e+00
   2.0564774000962571e-01   1.0282919691380275e+01   9.9933715211897649e+00   9.8305305624003498e+00   9.8799361594441031e+00   9.8796861848499393e+00   9.8703937745218102e+00   9.8632024141070431e+00
   2.0399442144990845e-01   1.0529917064224918e+01   1.0259428243891843e+01   1.0074060317733714e+01   1.0119677151321373e+01   1.0119373570271820e+01   1.0110716108289207e+01   1.0100575326449695e+01
   2.0233873431224481e-01   1.0757721984965480e+01   1.0509369655078943e+01   1.0303056397455464e+01   1.0344110211805260e+01   1.0343757141771540e+01   1.0335934887668847e+01   1.0323027316817861e+01
   2.0068092696589990e-01   1.0964705318070209e+01   1.0741391977084900e+01   1.0516065072032365e+01   1.0551836765917828e+01   1.0551439438253098e+01   1.0544638537992771e+01   1.0529227026712281e+01
   1.9902124809819083e-01   1.1149359726045157e+01   1.0953764134425413e+01   1.0711685178369056e+01   1.0741526533389951e+01   1.0741091209414886e+01   1.0735478453032837e+01   1.0717900686229139e+01
   1.9735994667718126e-01   1.1310319033559697e+01   1.1144849514007859e+01   1.0888582567026658e+01   1.0911930972544173e+01   1.0911464831172163e+01   1.0907182789044175e+01   1.0887843356664133e+01
   1.9569727191433378e-01   1.1446376100857341e+01   1.1313127317437775e+01   1.1045504456796884e+01   1.1061896236078589e+01   1.1061407235113553e+01   1.1058569935696257e+01   1.1037930035451453e+01
   1.9403347322712550e-01   1.1556498862273951e+01   1.1457213112979494e+01   1.1181293499490110e+01   1.1190375463789774e+01   1.1189872177891495e+01   1.1188561477502120e+01   1.1167126529812798e+01
   1.9236880020163338e-01   1.1639844215602601e+01   1.1575878193448908e+01   1.1294901351004796e+01   1.1296440242312679e+01   1.1295931681419331e+01   1.1296194458481740e+01   1.1274499997316447e+01
   1.9070350255509355e-01   1.1695769486246217e+01   1.1668067354760074e+01   1.1385401541235172e+01   1.1379291069702965e+01   1.1378786482397985e+01   1.1380632765073928e+01   1.1359229042771364e+01
   1.8903783009844147e-01   1.1723841235692991e+01   1.1732914728249066e+01   1.1452001435466538e+01   1.1438266673056475e+01   1.1437775339940039e+01   1.1441177447895541e+01   1.1420613251967431e+01
   1.8737203269883776e-01   1.1723841235692991e+01   1.1769757328178365e+01   1.1494053083866323e+01   1.1472852040224756e+01   1.1472383062775268e+01   1.1477275811930131e+01   1.1458082034284470e+01
   1.8570636024218568e-01   1.1695769486246220e+01   1.1778146013574613e+01   1.1511062763697034e+01   1.1482685041876936e+01   1.1482247132546382e+01   1.1488529117130469e+01   1.1471202638774248e+01
   1.8404106259564584e-01   1.1639844215602601e+01   1.1757853610036587e+01   1.1502699031061628e+01   1.1467561537473824e+01   1.1467162816839103e+01   1.1474698747186187e+01   1.1459687202674299e+01
   1.8237638957015373e-01   1.1556498862273951e+01   1.1708879991317190e+01   1.1468799115357136e+01   1.1427438877921873e+01   1.1427086684605758e+01   1.1435710723200106e+01   1.1423398688164250e+01
   1.8071259088294545e-01   1.1446376100857341e+01   1.1631453980994596e+01   1.1409373510067098e+01   1.1362437738495226e+01   1.1362138457274956e+01   1.1371658461012743e+01   1.1362355563237852e+01
   1.7904991612009794e-01   1.1310319033559697e+01   1.1526031999816912e+01   1.1324608637866872e+01   1.1272842237759468e+01   1.1272601150804558e+01   1.1282803695605065e+01   1.1276735086495920e+01
   1.7738861469908840e-01   1.1149359726045162e+01   1.1393293452547951e+01   1.1214867495931978e+01   1.1159098321382075e+01   1.1158919486919741e+01   1.1169575523003827e+01   1.1166875064030901e+01
   1.7572893583137933e-01   1.0964705318070209e+01   1.1234132917439688e+01   1.1080688218399001e+01   1.1021810413535546e+01   1.1021696575451188e+01   1.1032567538942519e+01   1.1033273959800889e+01
   1.7407112848503442e-01   1.0757721984965480e+01   1.1049649269824060e+01   1.0922780526589492e+01   1.0861736362735192e+01   1.0861688893702768e+01   1.0872533083654792e+01   1.0876589259230084e+01
   1.7241544134737077e-01   1.0529917064224918e+01   1.0841131936770505e+01   1.0742020073226302e+01   1.0679780733039102e+01   1.0679799612771998e+01   1.0690378632999053e+01   1.0697634009267414e+01
   1.7076212278765351e-01   1.0282919691380279e+01   1.0610044540394147e+01   1.0539440723713128e+01   1.0476986515198927e+01   1.0477070344350388e+01   1.0487155406989288e+01   1.0497371486590666e+01
   1.6911142081983788e-01   1.0018460310358304e+01   1.0358006241468672e+01   1.0316224854801590e+01   1.0254525355208951e+01   1.0254671404368827e+01   1.0264049297066927e+01   1.0276907978615412e+01
   1.6746358306536474e-01   9.7383494353177440e+00   1.0086771140959618e+01   1.0073691787769810e+01   1.0013686419381125e+01   1.0013890711550339e+01   1.0022369242408546e+01   1.0037483698755894e+01
   1.6581885671601490e-01   9.4444560435162437e+00   9.7982061336812478e+00   9.8132845086852747e+00   9.7558640352052066e+00   9.7561214591185728e+00   9.7635342125501356e+00   9.7804618970420911e+00
   1.6417748849682806e-01   9.1386859723211735e+00   9.4942676345431778e+00   9.5365548615190399e+00   9.4825442654781895e+00   9.4828487162251207e+00   9.4890589779742598e+00   9.5073162685575809e+00
   1.6253972462909147e-01   8.8229606785778909e+00   9.1769776131913439e+00   9.2451474299377256e+00   9.1952905891661008e+00   9.1956351317602660e+00   9.2005388714534622e+00   9.2196168038769208e+00
   1.6090581079340444e-01   8.4991966959443133e+00   8.8483993770284393e+00   8.9407823496955441e+00   8.8957288758806161e+00   8.8961059267810363e+00   8.8996337603419047e+00   8.9190142662725655e+00
   1.5927599209282378e-01   8.1692860964526961e+00   8.5106135357554251e+00   8.6252373149315016e+00   8.5855318514301917e+00   8.5859333725401061e+00   8.5880514632108849e+00   8.6072235183867640e+00
   1.5765051301609601e-01   7.8350782275865658e+00   8.1656945632013631e+00   8.3003290577082218e+00   8.2664032593994889e+00   8.2668209587809383e+00   8.2675308528885445e+00   8.2860059547896459e+00
   1.5602961740098162e-01   7.4983629567913326e+00   7.8156883451215657e+00   7.9678945903006291e+00   7.9400619279257150e+00   7.9404874613758611e+00   7.9398248918566852e+00   7.9571513249214307e+00
   1.5441354839767704e-01   7.1608556128637808e+00   7.4625910659543511e+00   7.6297725037042250e+00   7.6082259516363200e+00   7.6086511193765745e+00   7.6066838449680798e+00   7.6224592520578920e+00
   1.5280254843233967e-01   6.8241837693952707e+00   7.1083297445806810e+00   7.2877846134028550e+00   7.2725971960082605e+00   7.2730141290330597e+00   7.2698389085923232e+00   7.2837207670919515e+00
   1.5119685917072168e-01   6.4898759706546638e+00   6.7547446804567919e+00   6.9437182346172319e+00   6.9348463251921775e+00   6.9352476562964762e+00   6.9309864847204743e+00   6.9427001803366419e+00
   1.4959672148191772e-01   6.1593524561967774e+00   6.4035740187318186e+00   6.5993093542363805e+00   6.5965985446724265e+00   6.5969775598052749e+00   6.5917733135275665e+00   6.6011176098175151e+00
   1.4800237540223218e-01   5.8339178981724560e+00   6.0564405878163736e+00   6.2562269457874402e+00   6.2594202371380954e+00   6.2597710034878444e+00   6.2537826587909482e+00   6.2606324706050209e+00
   1.4641406009917152e-01   5.5147561257647419e+00   5.7148411070189002e+00   5.9160586476731858e+00   5.9248066538289068e+00   5.9251241219024990e+00   5.9185217178820899e+00   5.9228282069961082e+00
   1.4483201383556665e-01   5.2029267751922763e+00   5.3801378069249344e+00   5.5802979942061004e+00   5.5941708046744569e+00   5.5944508825551287e+00   5.5874104023682944e+00   5.5891985185215738e+00
   1.4325647393383123e-01   4.8993637719482193e+00   5.0535524526472111e+00   5.2503333545361661e+00   5.2688336691202933e+00   5.2690732680387624e+00   5.2617716072308021e+00   5.2611352929089588e+00
   1.4168767674036106e-01   4.6048755248433562e+00   4.7361627112343792e+00   4.9274386973543951e+00   4.9500158260482925e+00   4.9502128773460612e+00   4.9428230570287095e+00   4.9399184156378100e+00
   1.4012585759007970e-01   4.3201466892848659e+00   4.4289007605011941e+00   4.6127662602818358e+00   4.6388305761291662e+00   4.6389840205943793e+00   4.6316707867472369e+00   4.6267075781785554e+00
   1.3857125077113602e-01   4.0457413401647013e+00   4.1325539982073067e+00   4.3073411631870666e+00   4.3362786038157228e+00   4.3363883551997464e+00   4.3293042843025624e+00   4.3225361571438095e+00
   1.3702408948975853e-01   3.7821073827153535e+00   3.8477676784949577e+00   4.0120579653818496e+00   4.0432441995546187e+00   4.0433110848035607e+00   4.0365932914588498e+00   4.0283071861960709e+00
   1.3548460583527241e-01   3.5295820225362440e+00   3.5750492771780031e+00   3.7276791287571847e+00   3.7604930362404563e+00   3.7605187155773065e+00   3.7542862309339156e+00   3.7447913934114307e+00
   1.3395303074528370e-01   3.2883981134009526e+00   3.3147743689943283e+00   3.4548353134034064e+00   3.4886714680402973e+00   3.4886583384933987e+00   3.4830102003605679e+00   3.4726272305439361e+00
   1.3242959397103626e-01   3.0586912030258935e+00   3.0671937882040252e+00   3.1940273999712732e+00   3.2283072950482099e+00   3.2282583813302157e+00   3.2232724490906772e+00   3.2123227787306550e+00
   1.3091452404294718e-01   2.8405071022412027e+00   2.8324418386468042e+00   2.9456301047090188e+00   2.9798119143262594e+00   2.9797307511209343e+00   2.9754632320512235e+00   2.9642593788346807e+00
   1.2940804823632468e-01   2.6338098114293631e+00   2.6105453201014037e+00   2.7098970293371565e+00   2.7434837572423607e+00   2.7433742669575092e+00   2.7398599163611173e+00   2.7286968047613689e+00
   1.2791039253727474e-01   2.4384896491321086e+00   2.4014331439144216e+00   2.4869669691169247e+00   2.5195128950561569e+00   2.5193792649587601e+00   2.5166322014659013e+00   2.5057797753029938e+00
   1.2642178160880080e-01   2.2543714408079198e+00   2.2049463216774745e+00   2.2768712888746205e+00   2.3079866797850626e+00   2.3078332421639716e+00   2.3058483023075445e+00   2.2955455846442105e+00
   1.2494243875710243e-01   2.0812226402981118e+00   2.0208481254524999e+00   2.0795421684345361e+00   2.1088962757712153e+00   2.1087273943923952e+00   2.1074819375750415e+00   2.0979326235573668e+00
   1.2347258589807694e-01   1.9187612721012854e+00   1.8488342358618592e+00   1.8948215157905159e+00   1.9221439292377827e+00   1.9219638948897559e+00   1.9214199613314431e+00   1.9127895622075612e+00
   1.2201244352402990e-01   1.7666635985758765e+00   1.6885427144564187e+00   1.7224703481591486e+00   1.7475508185434419e+00   1.7473637559405664e+00   1.7474704761418911e+00   1.7398849708007700e+00
   1.2056223067059917e-01   1.6245714322479996e+00   1.5395636583585310e+00   1.5621784474156541e+00   1.5848653267877111e+00   1.5846751145319469e+00   1.5853712690057542e+00   1.5789171652731011e+00
   1.1912216488389737e-01   1.4920990291132459e+00   1.4014484175049120e+00   1.4135741068126735e+00   1.4337715807623561e+00   1.4335817854852095e+00   1.4347984176217476e+00   1.4295240809217200e+00
   1.1769246218787789e-01   1.3688395138620120e+00   1.2737182772112279e+00   1.2762337997278921e+00   1.2938981057676260e+00   1.2937119310067386e+00   1.2953749234246767e+00   1.2912929963162096e+00
   1.1627333705192913e-01   1.2543708020651665e+00   1.1558725306523159e+00   1.1496916178222225e+00   1.1648264542172622e+00   1.1646467040478763e+00   1.1666792390174647e+00   1.1637699519677474e+00
   1.1486500235870203e-01   1.1482609973283777e+00   1.0473958866972246e+00   1.0334483447259910e+00   1.0460996768749300e+00   1.0459287338331626e+00   1.0482535706439373e+00   1.0464687320540089e+00
   1.1346766937217556e-01   1.0500732531146872e+00   9.4776517795066162e-01   9.2698005150855711e-01   9.3723051857365902e-01   9.3707033499032710e-01   9.3961185075247866e-01   9.3887930204029790e-01
   1.1208154770596505e-01   9.5937009925566796e-01   8.5645535152197227e-01   8.2974612104825529e-01   8.3770923490803217e-01   8.3756133642881636e-01   8.4024729103401175e-01   8.4047561943584914e-01
   1.1070684529187813e-01   8.7571724207977020e-01   7.7294474075316533e-01   7.4119662936610198e-01   7.4701094217433806e-01   7.4687644198003622e-01   7.4963944213819833e-01   7.5072275843041991e-01
   1.0934376834872292e-01   7.9868685458303179e-01   6.9671962975926349e-01   6.6077903243979286e-01   6.6460242928119329e-01   6.6448205134257177e-01   6.6726070216287325e-01   6.6908331115624642e-01
   1.0799252135137322e-01   7.2786037918889290e-01   6.2727813411681577e-01   5.8794412646956506e-01   5.8994837699001990e-01   5.8984248659317084e-01   5.9258223159176571e-01   5.9502304834109776e-01
   1.0665330700009515e-01   6.6283087045655020e-01   5.6413343039789232e-01   5.2215126760443509e-01   5.2251694622721945e-01   5.2242558598210032e-01   5.2507924728586042e-01   5.2801583982621159e-01
   1.0532632619014029e-01   6.0320490869016974e-01   5.0681637456327211e-01   4.6287285342635970e-01   4.6178471293556289e-01   4.6170764252456625e-01   4.6423568212497646e-01   4.6754785061786119e-01
   1.0401177798160931e-01   5.4860411788011532e-01   4.5487755462214391e-01   4.0959808279286236e-01   4.0724094165104724e-01   4.0717767967599205e-01   4.0954820971156813e-01   4.1312104074211375e-01
   1.0270985956959110e-01   4.9866632288910046e-01   4.0788882659443099e-01   3.6183602280754368e-01   3.5839120341357744e-01   3.5834106984721215e-01   3.6052964500704332e-01   3.6425600720252049e-01
   1.0142076625458148e-01   4.5304638140352055e-01   3.6544438485807795e-01   3.1911802165825259e-01   3.1476035552058040e-01   3.1472251345065377e-01   3.1671174174485600e-01   3.2049421390844340e-01
   1.0014469141318630e-01   4.1141672602785401e-01   3.2716141862492298e-01   2.8099951384662780e-01   2.7589491085491741e-01   2.7586840641332583e-01   2.7764741588050240e-01   2.8139966072352496e-01
   9.8881826469112977e-02   3.7346765113002034e-01   2.9268040576871318e-01   2.4706127000788328e-01   2.4136483297129563e-01   2.4134863255650149e-01   2.4291243117158060e-01   2.4656004600304726e-01
   9.7632360864455134e-02   3.3890737776547097e-01   2.6166509373031888e-01   2.1691014721852803e-01   2.1076479978127377e-01   2.1075782389900105e-01   2.1210658825179279e-01   2.1558747840061243e-01
   9.6396482031274378e-02   3.0746192832724173e-01   2.3380221494365069e-01   1.9017939758694116e-01   1.8371498356578086e-01   1.8371613682212412e-01   1.8485446233068076e-01   1.8811879359875300e-01
   9.5174375363483762e-02   2.7887484058916451e-01   2.0880098134508851e-01   1.6652859322274113e-01   1.5986139824628146e-01   1.5986959522169703e-01   1.6080573700876122e-01   1.6381553022721912e-01
   9.3966224189036704e-02   2.5290674862043971e-01   1.8639239921753858e-01   1.4564322460997992e-01   1.3887586648362107e-01   1.3889005339034882e-01   1.3963518276465720e-01   1.4236361684042170e-01
   9.2772209742426129e-02   2.2933485573181880e-01   1.6632844202825176e-01   1.2723402719919596e-01   1.2045565940232267e-01   1.2047483157789708e-01   1.2104232858576688e-01   1.2347281867880919e-01
   9.1592511137497529e-02   2.0795232223553406e-01   1.4838111517860531e-01   1.1103608791614018e-01   1.0432286073609380e-01   1.0434607614967030e-01   1.0475087412898383e-01   1.0687598926171060e-01
   9.0427305340580105e-02   1.8856758842113677e-01   1.3234144280627677e-01   9.6807779483881681e-02   9.0223505150352851e-02   9.0249894195945521e-02   9.0507887872210008e-02   9.2328167848965664e-02
   8.9276767143939922e-02   1.7100365081539248e-01   1.1801840305823642e-01   8.4329566178324281e-02   7.7926537617904135e-02   7.7955309539971124e-02   7.8082834111334376e-02   7.9605559634363388e-02
   8.8141069139559741e-02   1.5509730754459683e-01   1.0523783466119835e-01   7.3402720073657210e-02   6.7222637200825969e-02   6.7253083544578984e-02   6.7266468527947459e-02   6.8504431335785113e-02
   8.7020381693248092e-02   1.4069838648153893e-01   9.3841334211800159e-02   6.3847982149931634e-02   5.7922944612798330e-02   5.7954440116571734e-02   5.7869638549466279e-02   5.8839950737232374e-02
   8.5914872919083035e-02   1.2766896785845930e-01   8.3685160433764061e-02   5.5504197971354266e-02   4.9857728675351626e-02   4.9889730028292084e-02   4.9722020983606549e-02   5.0444994803051070e-02
   8.4824708654193295e-02   1.1588261117619392e-01   7.4639158731617611e-02   4.8226953117434149e-02   4.2875022394716238e-02   4.2907065273151371e-02   4.2670825557461323e-02   4.3168947287295284e-02
   8.3750052433881075e-02   1.0522359454698325e-01   6.6585716726639307e-02   4.1887229251888813e-02   3.6839255008617830e-02   3.6870949782034750e-02   3.6579489136769304e-02   3.6876503343634778e-02
   8.2691065467090125e-02   9.5586173077615758e-02   5.9418759096818638e-02   3.6370097715001416e-02   3.1629902097877700e-02   3.1660928563721845e-02   3.1326381635626246e-02   3.1446495528076594e-02
   8.1647906612222876e-02   8.6873861530112534e-02   5.3042787956997441e-02   3.1573463871578202e-02   2.7140171817233480e-02   2.7170273285695989e-02   2.6803541026649096e-02   2.6770752788330764e-02
   8.0620732353310076e-02   7.8998745285047189e-02   4.7371973199687709e-02   2.7406872167595943e-02   2.3275741542730582e-02   2.3304718551027420e-02   2.2915451485714007e-02   2.2753001548637426e-02
   7.9609696776536662e-02   7.1880822571349826e-02   4.2329295658125689e-02   2.3790378956668135e-02   1.9953555808321408e-02   1.9981259700965835e-02   1.9577875597554098e-02   1.9307815817347269e-02
   7.8614951547127332e-02   6.5447380007561798e-02   3.7845744634123255e-02   2.0653497651708458e-02   1.7100693342321421e-02   1.7127019911452046e-02   1.6716748737999287e-02   1.6359621350251187e-02
   7.7636645886595274e-02   5.9632402713225355e-02   3.3859570235041464e-02   1.7934218625915026e-02   1.4653308329230778e-02   1.4678191668660062e-02   1.4267141251824430e-02   1.3841757275200475e-02
   7.6674926550357403e-02   5.4376019584757615e-02   3.0315590066205135e-02   1.5578104510423327e-02   1.2555648714451093e-02   1.2579055403829774e-02   1.2172291867182102e-02   1.1695597200149824e-02
   7.5729937805719627e-02   4.9623983776710338e-02   2.7164549106208278e-02   1.3537460087661260e-02   1.0759152427681388e-02   1.0781076129765399e-02   1.0382713924060979e-02   9.8697306636429706e-03
   7.4801821410235475e-02   4.5327187975602028e-02   2.4362531031893148e-02   1.1770574829632363e-02   9.2216208056002270e-03   9.2420773304695177e-03   8.8553744331025842e-03   8.3192048203222391e-03
   7.3890716590440719e-02   4.1441213688563308e-02   2.1870418837023016e-02   1.0241035246912548e-02   7.9064672197711617e-03   7.9254900851357165e-03   7.5529447044185554e-03   7.0048254615935144e-03
   7.2996760020968499e-02   3.7925913482300809e-02   1.9653402284571825e-02   8.9171035642242984e-03   6.7820379312302469e-03   6.7996744276054722e-03   6.4431202714488210e-03   5.8925158319000272e-03
   7.2120085804046219e-02   3.4745024889313948e-02   1.7680529529171613e-02   7.7711587896392102e-03   5.8210014661967801e-03   5.8373092195123794e-03   5.4980070571694368e-03   4.9527311946989732e-03
   7.1260825449379422e-02   3.1865814538581561e-02   1.5924300127178825e-02   6.7791959657508456e-03   4.9998023042600844e-03   5.0148463160455872e-03   4.6935701623488368e-03   4.1599267116790104e-03
   7.0419107854423485e-02   2.9258750958386395e-02   1.4360296602144168e-02   5.9203792535166052e-03   4.2981743581180544e-03   4.3120244943705361e-03   4.0091412707999171e-03   3.4920759083588719e-03
   6.9595059285048222e-02   2.6897204431766585e-02   1.2966851739992458e-02   5.1766444763768418e-03   3.6987095708359424e-03   3.7114384645709282e-03   3.4269804379176319e-03   2.9302367951594840e-03
   6.8788803356596345e-02   2.4757172253131014e-02   1.1724748839234800e-02   4.5323468198749210e-03   3.1864769331413868e-03   3.1981582619949314e-03   2.9318879305715567e-03   2.4581625831385347e-03
   6.8000461015339991e-02   2.2817027731582964e-02   1.0616952226945994e-02   3.9739495193539748e-03   2.7486873026384535e-03   2.7593944012797812e-03   2.5108617947198881e-03   2.0619538670803642e-03
   6.7230150520337789e-02   2.1057291306848549e-02   9.6283654623167195e-03   3.4897495572073986e-03   2.3743995650822814e-03   2.3842043321927325e-03   2.1527969200398566e-03   1.7297491360194644e-03
   6.6477987425694468e-02   1.9460422182541685e-02   8.7456147789708345e-03   3.0696366161591711e-03   2.0542638941395577e-03   2.0632359549344961e-03   1.8482215288504529e-03   1.4514505040800932e-03
   6.5744084563226501e-02   1.8010628934597751e-02   7.9568554587577806e-03   2.7048817832314130e-03   1.7802981225176159e-03   1.7885042099005299e-03   1.5890672224444316e-03   1.2184816251426046e-03
   6.5028552025536646e-02   1.6693697616438529e-02   7.2515989782947444e-03   2.3879527598346969e-03   1.5456935190215554e-03   1.5531970391774582e-03   1.3684689568460133e-03   1.0235748564491579e-03
   6.4331497149498207e-02   1.5496835953728203e-02   6.6205589210243335e-03   2.1123525983020473e-03   1.3446465607419985e-03   1.3515073120631041e-03   1.1805915794855279e-03   8.6058486262783501e-04
   6.3653024500153699e-02   1.4408532297882335e-02   6.0555137986919383e-03   1.8724792475383497e-03   1.1722135873850621e-03   1.1784876048837559e-03   1.0204798280274215e-03   7.2432599710663679e-04
   6.2993235855028890e-02   1.3418428086631611e-02   5.5491850743559952e-03   1.6635034452164433e-03   1.0241855181021785e-03   1.0299250187540609e-03   8.8392896429037387e-04   6.1043095738705767e-04
   6.2352230188864877e-02   1.2517202640208083e-02   5.0951288224009208e-03   1.4812627374354238e-03   8.9698009433529730e-04   9.0223350199570055e-04   7.6737348334884935e-04   5.1522837954236071e-04
   6.1730103658770574e-02   1.1696469201684379e-02   4.6876395980952621e-03   1.3221696364065709e-03   7.8754938104514131e-04   7.9236141261479303e-04   6.6779159556475533e-04   4.3563721147430693e-04
   6.1126949589798224e-02   1.0948681208556547e-02   4.3216652190484093e-03   1.1831321409263931e-03   6.9330051047159446e-04   6.9771230779665521e-04   5.8262342389149200e-04   3.6907588027589012e-04
   6.0542858460942983e-02   1.0267047858953538e-02   3.9927312828388463e-03   1.0614850422631041e-03   6.1202788562276936e-04   6.1607718016895010e-04   5.0970108789254284e-04   3.1338444336687565e-04
   5.9977917891569865e-02   9.6454581092472041e-03   3.6968743587815871e-03   9.5493061934399373e-04   5.4185527422261114e-04   5.4557657384740122e-04   4.4718905804595771e-04   2.6675808324325373e-04
   5.9432212628269449e-02   9.0784123098523288e-03   3.4305828971609820e-03   8.6148749195997707e-04   4.8118641777039893e-04   4.8461120692984682e-04   3.9353335835482845e-04   2.2769046953650910e-04
   5.8905824532144130e-02   8.5609607523464398e-03   3.1907449963547068e-03   7.7944654961595609e-04   4.2866295510508444e-04   4.3181990158001947e-04   3.4741837194864734e-04   1.9492566790144808e-04
   5.8398832566527253e-02   8.0886484635097639e-03   2.9746022573241856e-03   7.0733300740536472e-04   3.8312861622340151e-04   3.8604377894948714e-04   3.0773016360071060e-04   1.6741742176278084e-04
   5.7911312785136504e-02   7.6574656404043134e-03   2.7797090362568951e-03   6.4387375979223921e-04   3.4359878113374273e-04   3.4629581498946019e-04   2.7352537560233650e-04   1.4429476927141480e-04
   5.7443338320663340e-02   7.2638031751711797e-03   2.6038964801014790e-03   5.8796930946017681e-04   3.0923462146165067e-04   3.1173497593022848e-04   2.4400488016485534e-04   1.2483308343214114e-04
   5.6994979373800270e-02   6.9044127688859232e-03   2.4452407967663274e-03   5.3866964249829326e-04   2.7932115066931667e-04   2.8164426016743160e-04   2.1849148355744424e-04   1.0842973805952287e-04
   5.6566303202706836e-02   6.5763711806799329e-03   2.3020352723151960e-03   4.9515350421295613e-04   2.5324860345127097e-04   2.5541206783197425e-04   1.9641107571183799e-04   9.4583706059452196e-05
   5.6157374112916159e-02   6.2770482015571637e-03   2.1727656020598561e-03   4.5671060283454588e-04   2.3049664744781832e-04   2.3251640175936779e-04   1.7727670524527738e-04   8.2878489799674047e-05
   5.5768253447682742e-02   6.0040779820790275e-03   2.0560881514894037e-03   4.2272633234342004e-04   2.1062100215532263e-04   2.1251147519198350e-04   1.6067513497398017e-04   7.2967866474358945e-05
   5.5398999578772340e-02   5.7553333795457200e-03   1.9508108069518461e-03   3.9266866152744230e-04   1.9324210201864374e-04   1.9501636355274743e-04   1.4625549817652816e-04   6.4564004964423445e-05
   5.5049667897694027e-02   5.5289030236701743e-03   1.8558761153609439e-03   3.6607688509880600e-04   1.7803549429281067e-04   1.7970539114632274e-04   1.3371973222594781e-04   5.7427575413311126e-05
   5.4720310807374190e-02   5.3230708302249817e-03   1.7703464473661705e-03   3.4255197506615149e-04   1.6472370839491779e-04   1.6629998970833521e-04   1.2281451477433959e-04   5.1359529297313072e-05
   5.4410977714270725e-02   5.1362977199521671e-03   1.6933909497986522e-03   3.2174830733359717e-04   1.5306937307587771e-04   1.5456180527543092e-04   1.1332446939689867e-04   4.6194276913792493e-05
   5.4121715020923500e-02   4.9672053253624658e-03   1.6242740811669874e-03   3.0336657036601354e-04   1.4286939167464761e-04   1.4428686373672383e-04   1.0506644335100608e-04   4.1794031683134604e-05
   5.3852566118933826e-02   4.8145614911169910e-03   1.5623455488756762e-03   2.8714769033619540e-04   1.3395001473438177e-04   1.3530063440834325e-04   9.7884690663928650e-05   3.8044127184799920e-05
   5.3603571382359272e-02   4.6772673946718427e-03   1.5070314889986769e-03   2.7286763100676506e-04   1.2616267403511215e-04   1.2745385572020425e-04   9.1646819830585414e-05   3.4849144114954079e-05
   5.3374768161495528e-02   4.5543461329571149e-03   1.4578267491595783e-03   2.6033294718958209e-04   1.1938046322619504e-04   1.2061900821178453e-04   8.6240387603649224e-05   3.2129711009921719e-05
   5.3166190776992084e-02   4.4449326382349766e-03   1.4142881526214514e-03   2.4937698840477886e-04   1.1349516824690019e-04   1.1468733802326022e-04   8.1570039242211470e-05   2.9819865223764949e-05
   5.2977870514186648e-02   4.3482648020892918e-03   1.3760286373192226e-03   2.3985666471528327e-04   1.0841476606179654e-04   1.0956634939562296e-04   7.7555111635096511e-05   2.7864879824323520e-05
   5.2809835617405876e-02   4.2636757008849575e-03   1.3427121774970486e-03   2.3164969997994174e-04   1.0406132330698018e-04   1.0517769775533666e-04   7.4127629353001141e-05   2.6219478271296029e-05
   5.2662111283624191e-02   4.1905868290806163e-03   1.3140494080253365e-03   2.2465230924282871e-04   1.0036923758709338e-04   1.0145542609844767e-04   7.1230635275989129e-05   2.4846372400546170e-05
   5.2534719653866802e-02   4.1285022584234814e-03   1.2897938824785119e-03   2.1877724690360099e-04   9.7283773673021817e-05   9.8344496896607918e-05   6.8816807302794005e-05   2.3715070747083253e-05
   5.2427679797503707e-02   4.0770036506946501e-03   1.2697389055436889e-03   2.1395218085851271e-04   9.4759854952325100e-05   9.5799579848630207e-05   6.6847321027257002e-05   2.2800913926377481e-05
   5.2341007672148804e-02   4.0357460561878979e-03   1.2537148872062292e-03   2.1011835487195839e-04   9.2761077252145600e-05   9.3784062567565436e-05   6.5290925287937124e-05   2.2084301907557636e-05
   5.2274715981139835e-02   4.0044544113774826e-03   1.2415871635210228e-03   2.0722950554804285e-04   9.1258916921643931e-05   9.2269256051272992e-05   6.4123202700643674e-05   2.1550084513670973e-05
   5.2228813419756354e-02   3.9829204573575729e-03   1.2332541588001831e-03   2.0525098786454475e-04   9.0232100895910644e-05   9.1233762541546425e-05   6.3325985345194253e-05   2.1187089108893918e-05
   5.2203296676678362e-02   3.9709969535093089e-03   1.2286446677881716e-03   2.0415880747265462e-04   8.9665975946425145e-05   9.0662841716049352e-05   6.2886795689773585e-05   2.0987717068019831e-05


==> pdf_nu4_u.dat <==
    t				f5			f6				f7			f8			f9			f10
   2.8356588278937334e-01   4.6285215714072298e-05   2.0925994363548745e-20   9.3274731036242371e-15   3.0385404631877151e-43   1.1398102908608226e-15   2.5440458806431313e-03
   2.8354799183970836e-01   4.6761593352874113e-05   2.2324673076144706e-20   9.7210691730175083e-15   3.6305569583932844e-43   1.1716015406811016e-15   2.4140028805225721e-03
   2.8351580746520977e-01   4.7630226073239789e-05   2.5075834727641603e-20   1.0470422127498766e-14   4.9974203063379343e-43   1.2311297740290463e-15   2.1977953972465627e-03
   2.8346932734416042e-01   4.8911594975706865e-05   2.9646133439942814e-20   1.1653262810338624e-14   7.9155839300691908e-43   1.3226934663595735e-15   1.9216842740307372e-03
   2.8340855757321659e-01   5.0635997679080726e-05   3.6874211656072584e-20   1.3398561913522259e-14   1.4402088879420462e-42   1.4531737352046339e-15   1.6159157751566061e-03
   2.8333350705926624e-01   5.2844798848596103e-05   4.8223339976293538e-20   1.5909524936012272e-14   3.0031980244413064e-42   1.6329351252102576e-15   1.3090868789845116e-03
   2.8324418699091874e-01   5.5591967500244433e-05   6.6259713023608357e-20   1.9501750660436230e-14   7.1572523797334918e-42   1.8772421634095666e-15   1.0239253555622272e-03
   2.8314061073857705e-01   5.8946095117510982e-05   9.5569396900000885e-20   2.4666346625965974e-14   1.9430554998368007e-41   2.2084768129549417e-15   7.7519546563116785e-04
   2.8302279382632145e-01   6.2992998943960235e-05   1.4455311361440777e-19   3.2174920595550264e-14   5.9864051430523654e-41   2.6596166272093330e-15   5.6968517782143380e-04
   2.8289075392089724e-01   6.7839035669923584e-05   2.2902470617730063e-19   4.3256155727669250e-14   2.0842828850047266e-40   3.2797388039243642e-15   4.0767014773649031e-04
   2.8274451082568697e-01   7.3615285015149196e-05   3.7960950253437177e-19   5.9896719900651741e-14   8.1627578699046566e-40   4.1428389548869983e-15   2.8504961413034125e-04
   2.8258408647626465e-01   8.0482806351884494e-05   6.5734593437851859e-19   8.5361321638548102e-14   3.5777549175456099e-39   5.3621647607241620e-15   1.9546062530096219e-04
   2.8240950493639927e-01   8.8639226125511304e-05   1.1874255903187930e-18   1.2510446031021885e-13   1.7454897337128657e-38   7.1138756518068058e-15   1.3194754380810894e-04
   2.8222079239408260e-01   9.8326982177706604e-05   2.2339900485003919e-18   1.8839178226988690e-13   9.4242239450564116e-38   9.6767313270427998e-15   8.8042340882745163e-05
   2.8201797715740368e-01   1.0984363671962735e-04   4.3700012797546142e-18   2.9122385773783887e-13   5.5968897443653210e-37   1.3499782597512151e-14   5.8307789090624090e-05
   2.8180108965018857e-01   1.2355477707720394e-04   8.8721630420864265e-18   4.6168067152368835e-13   3.6328644099236688e-36   1.9319793733909352e-14   3.8488952407819888e-05
   2.8157016240736948e-01   1.3991015792734829e-04   1.8659895222003194e-17   7.4981980259537229e-13   2.5601976351261690e-35   2.8368462872515302e-14   2.5431087062418524e-05
   2.8132523007006216e-01   1.5946390732411063e-04   4.0576056715264491e-17   1.2462392660094221e-12   1.9455744085548919e-34   4.2744509398884770e-14   1.6890967082372661e-05
   2.8106632938034282e-01   1.8289982966255728e-04   9.1039310837661650e-17   2.1173058586846747e-12   1.5831564209966762e-33   6.6093540395131989e-14   1.1324649828259296e-05
   2.8079349917571894e-01   2.1106310193906089e-04   2.1031766086949478e-16   3.6727609982835336e-12   1.3695958934425338e-32   1.0487211388671585e-13   7.6958454270051701e-06
   2.8050678038329158e-01   2.4499998745205283e-04   4.9919980950278220e-16   6.4968121712242405e-12   1.2505478280446822e-31   1.7073908983407525e-13   5.3219803761612302e-06
   2.8020621601360785e-01   2.8600759810237081e-04   1.2146963629974654e-15   1.1704750696175564e-11   1.1963708104012087e-30   2.8515787585679857e-13   3.7594705532753479e-06
   2.7989185115420301e-01   3.3569624011644058e-04   3.0232951645383595e-15   2.1449611935787701e-11   1.1904064134381388e-29   4.8840441836471664e-13   2.7225707967130052e-06
   2.7956373296283332e-01   3.9606749879761660e-04   7.6793307970479554e-15   3.9930112148553616e-11   1.2229221235895311e-28   8.5749190167099612e-13   2.0281047190790108e-06
   2.7922191066039859e-01   4.6961197953753457e-04   1.9860765943055098e-14   7.5408921537578921e-11   1.2876744322407127e-27   1.5424140371344276e-12   1.5588477924224661e-06
   2.7886643552355650e-01   5.5943155183862318e-04   5.2178438397974239e-14   1.4427594626059934e-10   1.3796897924956864e-26   2.8405652726228723e-12   1.2397513925051135e-06
   2.7849736087702931e-01   6.6939207071591272e-04   1.3893056681866059e-13   2.7926362864170881e-10   1.4936156305076492e-25   5.3518099199674145e-12   1.0227278042775276e-06
   2.7811474208560311e-01   8.0431390840896900e-04   3.7402915687528133e-13   5.4610786103916774e-10   1.6223924817746141e-24   1.0306095050019163e-11   8.7702080285911587e-07
   2.7771863654582163e-01   9.7020925332370292e-04   1.0157970571913833e-12   1.0773984774176584e-09   1.7562552647000109e-23   2.0264539579701938e-11   7.8317633605973880e-07
   2.7730910367737582e-01   1.1745770569547094e-03   2.7765298694433367e-12   2.1413918684436411e-09   1.8822577188249697e-22   4.0637470654450561e-11   7.2933105840528923e-07
   2.7688620491418953e-01   1.4267687649541321e-03   7.6208304405413527e-12   4.2817894626371068e-09   1.9846207113372023e-21   8.3006065341848443e-11   7.0901840828618340e-07
   2.7645000369520323e-01   1.7384405807999810e-03   2.0957108519998192e-11   8.6010738019232519e-09   2.0461784078398906e-20   1.7245726391459718e-10   7.2002019866430029e-07
   2.7600056545485768e-01   2.1241109932706938e-03   5.7614431120464788e-11   1.7332859532938299e-08   2.0509785447746418e-19   3.6390544490606921e-10   7.6402450547487046e-07
   2.7553795761327737e-01   2.6018456470750136e-03   1.5800255037203990e-10   3.4992489448136016e-08   1.9876836121115700e-18   7.7863215222475126e-10   8.4703683669792169e-07
   2.7506224956615699e-01   3.1940953167792609e-03   4.3133549560256801e-10   7.0675704624996537e-08   1.8529333820002579e-17   1.6864439601893901e-09   9.8067649215776820e-07
   2.7457351267435104e-01   3.9287166860595343e-03   1.1697583950726909e-09   1.4261598141705464e-07   1.6535024180708388e-16   3.6908635704851573e-09   1.1847253137114053e-06
   2.7407182025316890e-01   4.8402097135315878e-03   3.1451947482363470e-09   2.8713835840228362e-07   1.4061857499044408e-15   8.1468024454816789e-09   1.4916545713353604e-06
   2.7355724756137656e-01   5.9712093916477905e-03   8.3683792940622587e-09   5.7606738109643589e-07   1.1349925306317785e-14   1.8101175275045058e-08   1.9544559134202411e-06
   2.7302987178990734e-01   7.3742734006946404e-03   2.1992954705914852e-08   1.1501698627846472e-06   8.6624064431603208e-14   4.0403577195614606e-08   2.6601493815884427e-06
   2.7248977205028208e-01   9.1140101484410811e-03   5.6992319123901350e-08   2.2825482373030346e-06   6.2305745563043336e-13   9.0415023394173012e-08   3.7531999957312626e-06
   2.7193702936274167e-01   1.1269593472514536e-02   1.4538510621212639e-07   4.4970373064259448e-06   4.2109298948093242e-12   2.0242788320587437e-07   5.4763951983144563e-06
   2.7137172664409320e-01   1.3937710242075685e-02   3.6451441326275147e-07   8.7857513188397582e-06   2.6673065974468892e-11   4.5248386311998198e-07   8.2426759078770872e-06
   2.7079394869527157e-01   1.7235984466907227e-02   8.9693868074993456e-07   1.7001766092690101e-05   1.5800299774765135e-10   1.0077014580230606e-06   1.2762012073123953e-05
   2.7020378218861846e-01   2.1306915413743507e-02   2.1630635369798261e-06   3.2554386387957302e-05   8.7372336977434149e-10   2.2312837022872404e-06   2.0266204237384565e-05
   2.6960131565488060e-01   2.6322356638680280e-02   5.1060361353197458e-06   6.1614797098044901e-05   4.5038245742099301e-09   4.9020886167452351e-06   3.2907480341078851e-05
   2.6898663946992929e-01   3.2488546697258258e-02   1.1784240967933540e-05   1.1516047958877099e-04   2.1618770566764296e-08   1.0664431506531771e-05   5.4463863712934876e-05
   2.6835984584120320e-01   4.0051679511287852e-02   2.6562182466053332e-05   2.1235966392397509e-04   9.6565464868915190e-08   2.2928443728682265e-05   9.1581322062068152e-05
   2.6772102879387599e-01   4.9303971963586032e-02   5.8419582918156423e-05   3.8603187830766271e-04   4.0124012506639488e-07   4.8626290239527790e-05   1.5594366228243847e-04
   2.6707028415675210e-01   6.0590147483112242e-02   1.2526250699512726e-04   6.9121870677720865e-04   1.5508653081479506e-06   1.0154104126274652e-04   2.6802007981250648e-04
   2.6640770954789106e-01   7.4314206769229257e-02   2.6165830751979777e-04   1.2182445668716775e-03   5.5778276931070774e-06   2.0842047653107712e-04   4.6344104170297715e-04
   2.6573340435996395e-01   9.0946300534017060e-02   5.3214376187832638e-04   2.1119968709142020e-03   1.8678534998791941e-05   4.1982370374785003e-04   8.0364349854633089e-04
   2.6504746974534366e-01   1.1102945511609898e-01   1.0531296850952272e-03   3.5994246763429920e-03   5.8290284796938046e-05   8.2864880009707971e-04   1.3932410841933521e-03
   2.6435000860093083e-01   1.3518583188652594e-01   2.0272967225845144e-03   6.0273134338407423e-03   1.6971858133913424e-04   1.6004938231023252e-03   2.4076015762688825e-03
   2.6364112555271840e-01   1.6412212849578264e-01   3.7949462409925016e-03   9.9120637679770661e-03   4.6169292382073734e-04   3.0211884929837477e-03   4.1352361522335344e-03
   2.6292092694009667e-01   1.9863365840908070e-01   6.9065686444596819e-03   1.6002281874346401e-02   1.1753736705029853e-03   5.5675335946206890e-03   7.0405264955606690e-03
   2.6218952079990121e-01   2.3960658032372439e-01   1.2219326298420952e-02   2.5353293806011337e-02   2.8053961033631960e-03   1.0006748968623285e-02   1.1852484778298951e-02
   2.6144701685020666e-01   2.8801769761613288e-01   2.1016643019367773e-02   3.9410128029820940e-02   6.2904732890499589e-03   1.7527389652320934e-02   1.9683823229026877e-02
   2.6069352647386734e-01   3.4493121752003775e-01   3.5144330362731374e-02   6.0092143638076100e-02   1.3279693805542284e-02   2.9898602196375964e-02   3.2180580981159092e-02
   2.5992916270180938e-01   4.1149185839623204e-01   5.7148912334170084e-02   8.9868639657245772e-02   2.6455309637970419e-02   4.9645103540901792e-02   5.1695000117773456e-02
   2.5915404019607452e-01   4.8891372922737775e-01   9.0395115463454023e-02   1.3181108196017038e-01   4.9855418376502987e-02   8.0212796478130274e-02   8.1462983685887058e-02
   2.5836827523261974e-01   5.7846448549508866e-01   1.3913185934012498e-01   1.8960491176053901e-01   8.9100912397488241e-02   1.2608670379008127e-01   1.2575335198878446e-01
   2.5757198568387496e-01   6.8144439522622779e-01   2.0847216126780141e-01   2.6750327699010695e-01   1.5140821056224274e-01   1.9281280996301170e-01   1.8994218021857551e-01
   2.5676529100106077e-01   7.9916013083821280e-01   3.0425483654988911e-01   3.7020739523258067e-01   2.4528114336316567e-01   2.8687339159040665e-01   2.8045662931056314e-01
   2.5594831219626962e-01   9.3289333539663410e-01   4.3276654086011246e-01   5.0266418524823986e-01   3.7983105264625827e-01   4.1537600731865904e-01   4.0453479390911667e-01
   2.5512117182431304e-01   1.0838642904961244e+00   6.0032159063145285e-01   6.6978121779192978e-01   5.6376531184974010e-01   5.8554158095092546e-01   5.6976618786706579e-01
   2.5428399396433682e-01   1.2531913267162249e+00   8.1272180541373240e-01   8.7607103710046474e-01   8.0418486707213055e-01   8.0401480224030519e-01   7.8341305326987254e-01
   2.5343690420120829e-01   1.4418469509912126e+00   1.0746448209093804e+00   1.1252497814831732e+00   1.1054062257061772e+00   1.0760633867053371e+00   1.0515614851722379e+00
   2.5258002960667725e-01   1.6506119981713434e+00   1.3890310839874940e+00   1.4198265018502352e+00   1.4680438929454200e+00   1.4047708915458501e+00   1.3782029733448165e+00
   2.5171349872031390e-01   1.8800294228398045e+00   1.7565513998386266e+00   1.7607272306263666e+00   1.8885456917090313e+00   1.7903493471000884e+00   1.7643868149936972e+00
   2.5083744153022652e-01   2.1303596063243577e+00   2.1752346147780259e+00   2.1469997077076117e+00   2.3592786832254418e+00   2.2296945599346225e+00   2.2075977341174475e+00
   2.4995198945356240e-01   2.4015392370202298e+00   2.6403180009809182e+00   2.5756396878936978e+00   2.8691472814783507e+00   2.7162764736555367e+00   2.7014924280737240e+00
   2.4905727531679353e-01   2.6931459061706624e+00   3.1443538230175889e+00   3.0415681741620886e+00   3.4046216544774572e+00   3.2404048522870972e+00   3.2360747699750543e+00
   2.4815343333579160e-01   3.0043705274913100e+00   3.6775699092617682e+00   3.5377722929212876e+00   3.9509894806595427e+00   3.7898483715507734e+00   3.7983134276503443e+00
   2.4724059909569424e-01   3.3339995259551749e+00   4.2284467501996454e+00   4.0556034287111915e+00   4.4936280479572996e+00   4.3507272698605428e+00   4.3731261584059418e+00
   2.4631890953056584e-01   3.6804084461573634e+00   4.7844453044816220e+00   4.5852077398330415e+00   5.0191214371290638e+00   4.9085587666465909e+00   4.9445915726382372e+00
   2.4538850290285619e-01   4.0415682116138365e+00   5.3328030484395192e+00   5.1160492094098791e+00   5.5161035953488744e+00   5.4493181769284327e+00   5.4972162243571416e+00
   2.4444951878265980e-01   4.4150647412244437e+00   5.8613128074010348e+00   5.6374761422713444e+00   5.9757737019959745e+00   5.9603880454477007e+00   6.0170878301394310e+00
   2.4350209802677886e-01   4.7981320257556339e+00   6.3590086160983050e+00   6.1392795702473570e+00   6.3920893904837719e+00   6.4312976252201324e+00   6.4927798098232596e+00
   2.4254638275759355e-01   5.1876981213116418e+00   6.8167020460842203e+00   6.6121962163344428e+00   6.7616862816537378e+00   6.8541967462519775e+00   6.9159265701460448e+00
   2.4158251634174205e-01   5.5804428693754682e+00   7.2273366472461698e+00   7.0483182553167634e+00   7.0835956660340953e+00   7.2240517461055003e+00   7.2814486076827540e+00
   2.4061064336861437e-01   5.9728655470779675e+00   7.5861528069742450e+00   7.4413851413478671e+00   7.3588379195651257e+00   7.5385884533785861e+00   7.5874587368281778e+00
   2.3963090962866243e-01   6.3613601281849199e+00   7.8906766733512583e+00   7.7869470309082924e+00   7.5899620868358433e+00   7.7980331338143722e+00   7.8349171741205259e+00
   2.3864346209153003e-01   6.7422954309092304e+00   8.1405624037115913e+00   8.0824027515222845e+00   7.7805875221812109e+00   8.0047151912131209e+00   8.0271208685177022e+00
   2.3764844888400596e-01   7.1120971706989895e+00   8.3373259456404156e+00   8.3269262702717164e+00   7.9349863732839365e+00   8.1625964934587270e+00   8.1691130402277281e+00
   2.3664601926780365e-01   7.4673288415061112e+00   8.4840111623121004e+00   8.5213032641270399e+00   8.0577294828576882e+00   8.2767844814825597e+00   8.2670869672046479e+00
   2.3563632361717041e-01   7.8047684224948970e+00   8.5848265816297946e+00   8.6677034085105902e+00   8.1534049498535044e+00   8.3530733656501077e+00   8.3278392262303793e+00
   2.3461951339632964e-01   8.1214781412024788e+00   8.6447850121062206e+00   8.7694146583784800e+00   8.2264088766687742e+00   8.3975431003519851e+00   8.3583069357922746e+00
   2.3359574113675999e-01   8.4148648999623425e+00   8.6693704007946479e+00   8.8305637559011654e+00   8.2808016284364250e+00   8.4162320283329741e+00   8.3652047779129308e+00
   2.3256516041431399e-01   8.6827294616907267e+00   8.6642480480961019e+00   8.8558433082100301e+00   8.3202196685050538e+00   8.4148876898774265e+00   8.3547628099600768e+00
   2.3152792582618015e-01   8.9233030589502338e+00   8.6350266994285345e+00   8.8502609037292430e+00   8.3478319580841696e+00   8.3987919796006185e+00   8.3325560218697490e+00
   2.3048419296769199e-01   9.1352706980287621e+00   8.5870747500477265e+00   8.8189206352181735e+00   8.3663302814090290e+00   8.3726515998505189e+00   8.3034109566146732e+00
   2.2943411840898711e-01   9.3177810387881514e+00   8.5253881041393971e+00   8.7668426510786297e+00   8.3779440628519009e+00   8.3405421721578286e+00   8.2713726419581981e+00
   2.2837785967152016e-01   9.4704433051648529e+00   8.4545041185927676e+00   8.6988223396213691e+00   8.3844718159952141e+00   8.3058937983989747e+00   8.2397155367800501e+00
   2.2731557520443310e-01   9.5933121896439761e+00   8.3784543482681126e+00   8.6193276494831288e+00   8.3873229937557721e+00   8.2715066572547951e+00   8.2109841860848221e+00
   2.2624742436078632e-01   9.6868621341066952e+00   8.3007482115396005e+00   8.5324308943987326e+00   8.3875655055435061e+00   8.2395868032053006e+00   8.1870519993699666e+00
   2.2517356737365404e-01   9.7519526836877422e+00   8.2243799059510749e+00   8.4417701039600956e+00   8.3859754386515295e+00   8.2117942546334461e+00   8.1691894368504734e+00
   2.2409416533208779e-01   9.7897868126396634e+00   8.1518516390077114e+00   8.3505344210931209e+00   8.3830865376040684e+00   8.1892973985348156e+00   8.1581355380180121e+00
   2.2300938015695151e-01   9.8018642126234177e+00   8.0852072607266390e+00   8.2614680421145366e+00   8.3792377680722812e+00   8.1728295045462946e+00   8.1541689583334609e+00
   2.2191937457663191e-01   9.7899315221857304e+00   8.0260715116859060e+00   8.1768875778360677e+00   8.3746178539596201e+00   8.1627446265376253e+00   8.1571764158440345e+00
   2.2082431210262748e-01   9.7559313747360026e+00   7.9756912074878201e+00   8.0987083347245115e+00   8.3693060691346517e+00   8.1590713382312146e+00   8.1667176922438660e+00
   2.1972435700502019e-01   9.7019519681402819e+00   7.9349756901315622e+00   8.0284757522941668e+00   8.3633088316748694e+00   8.1615636053829927e+00   8.1820871295501671e+00
   2.1861967428783341e-01   9.6301786311574862e+00   7.9045347485917636e+00   7.9673989961886802e+00   8.3565918270157766e+00   8.1697486707530409e+00   8.2023719834542437e+00
   2.1751042966427980e-01   9.5428485998010988e+00   7.8847129316714755e+00   7.9163844341975871e+00   8.3491075092020530e+00   8.1829721612533763e+00   8.2265081149454407e+00
   2.1639678953190250e-01   9.4422099387826268e+00   7.8756197502336258e+00   7.8760673776540964e+00   8.3408179211478135e+00   8.2004407653433145e+00   8.2533334010170059e+00
   2.1527892094761397e-01   9.3304852658929089e+00   7.8771557074934657e+00   7.8468410352655980e+00   8.3317128525934088e+00   8.2212628189186869e+00   8.2816389981771614e+00
   2.1415699160263585e-01   9.2098406741389578e+00   7.8890344238231886e+00   7.8288820960869110e+00   8.3218234286439579e+00   8.2444870234231455e+00   8.3102182693476294e+00
   2.1303116979734360e-01   9.0823600081460238e+00   7.9108013556539998e+00   7.8221727375405781e+00   8.3112312969828395e+00   8.2691393414677421e+00   8.3379128494877506e+00
   2.1190162441601976e-01   8.9500244449739181e+00   7.9418497639039423e+00   7.8265191524906168e+00   8.3000736582098860e+00   8.2942579101066656e+00   8.3636550336219315e+00
   2.1076852490151976e-01   8.8146971592107608e+00   7.9814346802099791e+00   7.8415669176616243e+00   8.2885444583470242e+00   8.3189256131639162e+00   8.3865054677058843e+00
   2.0963204122985368e-01   8.6781127193806515e+00   8.0286856599838483e+00   7.8668136952430494e+00   8.2768921308112837e+00   8.3422997896658675e+00   8.4056850391017299e+00
   2.0849234388468837e-01   8.5418707664392652e+00   8.0826191076383509e+00   7.9016198798844064e+00   8.2654143321098736e+00   8.3636384473182233e+00   8.4205999144486459e+00
   2.0734960383177312e-01   8.4074334627795153e+00   8.1421509163662247e+00   7.9452178817991017e+00   8.2544501568531601e+00   8.3823223124627706e+00   8.4308588562976379e+00
   2.0620399249329310e-01   8.2761261678406068e+00   8.2061100860026741e+00   7.9967207782495109e+00   8.2443703405123099e+00   8.3978720871039840e+00   8.4362822473156154e+00
   2.0505568172215444e-01   8.1491407894763910e+00   8.2732538704200422e+00   8.0551310729303882e+00   8.2355659616257757e+00   8.4099603967758298e+00   8.4369026295450986e+00
   2.0390484377620452e-01   8.0275412737448395e+00   8.3422848634634246e+00   8.1193502765746999e+00   8.2284361398041614e+00   8.4184180894067140e+00   8.4329569841755916e+00
   2.0275165129239175e-01   7.9122707248124957e+00   8.4118702636101617e+00   8.1881899622682042e+00   8.2233751946112967e+00   8.4232347673303263e+00   8.4248713890620124e+00
   2.0159627726086815e-01   7.8041596866068232e+00   8.4806633680711094e+00   8.2603848550272048e+00   8.2207596873211521e+00   8.4245536799991054e+00   8.4132390539850785e+00
   2.0043889499903933e-01   7.7039351645557970e+00   8.5473271448792278e+00   8.3346083873803263e+00   8.2209357176362712e+00   8.4226613497816700e+00   8.3987930127464718e+00
   1.9927967812556502e-01   7.6122300156800051e+00   8.6105595268023212e+00   8.4094909927549555e+00   8.2242067959349558e+00   8.4179725245684800e+00   8.3823749242080243e+00
   1.9811880053431466e-01   7.5295923855402869e+00   8.6691198757492334e+00   8.4836412204614575e+00   8.2308225634044749e+00   8.4110112296554185e+00   8.3649014930999002e+00
   1.9695643636828161e-01   7.4564949188257543e+00   8.7218558939731157e+00   8.5556695468850759e+00   8.2409685916019892e+00   8.4023888142354135e+00   8.3473299716017113e+00
   1.9579275999345999e-01   7.3933435150322131e+00   8.7677301221905442e+00   8.6242145370634127e+00   8.2547574624282127e+00   8.3927799485047512e+00   8.3306240619324416e+00
   1.9462794597268807e-01   7.3404854406159572e+00   8.8058450769273069e+00   8.6879707918938216e+00   8.2722213105779421e+00   8.3828975267397681e+00   8.3157213343580256e+00
   1.9346216903946212e-01   7.2982166435780620e+00   8.8354660495997663e+00   8.7457179136809362e+00   8.2933060030046004e+00   8.3734673769747214e+00   8.3035030341425387e+00
   1.9229560407172469e-01   7.2667881454083147e+00   8.8560406238193892e+00   8.7963495525422992e+00   8.3178671319362874e+00   8.3652035812753667e+00   8.2947669050232431e+00
   1.9112842606563130e-01   7.2464114087979041e+00   8.8672140660944194e+00   8.8389014738510525e+00   8.3456680061303867e+00   8.3587850872000562e+00   8.2902034322558205e+00
   1.8996081010929911e-01   7.2372625978858807e+00   8.8688399040412911e+00   8.8725775257998158e+00   8.3763798346867411e+00   8.3548341569373008e+00   8.2903757255722628e+00
   1.8879293135654215e-01   7.2394856616203702e+00   8.8609852156150666e+00   8.8967723958952849e+00   8.4095843032320392e+00   8.3538970708768563e+00   8.2957031344197105e+00
   1.8762496500059653e-01   7.2531941808467195e+00   8.8439303982496806e+00   8.9110901300302974e+00   8.4447787374971366e+00   8.3564273895185170e+00   8.3064486195242093e+00
   1.8645708624783958e-01   7.2784719268745235e+00   8.8181634502421353e+00   8.9153575457344711e+00   8.4813840281137871e+00   8.3627719904845499e+00   8.3227098934242694e+00
   1.8528947029150739e-01   7.3153720845339665e+00   8.7843690585074281e+00   8.9096318936463348e+00   8.5187554473977336e+00   8.3731600405218263e+00   8.3444143786677731e+00
   1.8412229228541399e-01   7.3639150972211525e+00   8.7434130273619068e+00   8.8942023933278804e+00   8.5561964198691243e+00   8.3876950358453701e+00   8.3713181008657340e+00
   1.8295572731767656e-01   7.4240850963585565e+00   8.6963227846281015e+00   8.8695855713686242e+00   8.5929752112939610e+00   8.4063500438307166e+00   8.4030087156731508e+00
   1.8178995038445062e-01   7.4958248843537163e+00   8.6442648500654791e+00   8.8365146382026367e+00   8.6283443768882897e+00   8.4289662970323036e+00   8.4389129424631886e+00
   1.8062513636367869e-01   7.5790294499011983e+00   8.5885202376662786e+00   8.7959234311420840e+00   8.6615626620797155e+00   8.4552553159563022e+00   8.4783087207082772e+00
   1.7946145998885707e-01   7.6735380087805796e+00   8.5304587838307668e+00   8.7489257022132421e+00   8.6919188864819947e+00   8.4848047571314940e+00   8.5203423969002845e+00
   1.7829909582282402e-01   7.7791245836416483e+00   8.4715133493023078e+00   8.6967907215187079e+00   8.7187571745316763e+00   8.5170881841660488e+00   8.5640511727892594e+00
   1.7713821823157366e-01   7.8954871641283058e+00   8.4131547401751057e+00   8.6409162864866449e+00   8.7415027383866537e+00   8.5514789285543937e+00   8.6083908883297475e+00
   1.7597900135809935e-01   8.0222355255124782e+00   8.3568680421209383e+00   8.5828002673848012e+00   8.7596872857027570e+00   8.5872681329668747e+00   8.6522689719365768e+00
   1.7482161909627053e-01   8.1588778310915533e+00   8.3041308743687026e+00   8.5240117794398458e+00   8.7729730323807029e+00   8.6236869452489309e+00   8.6945820738977755e+00
   1.7366624506474693e-01   8.3048062020017426e+00   8.2563938589610935e+00   8.4661629575317718e+00   8.7811742620557141e+00   8.6599326542542627e+00   8.7342575252465000e+00
   1.7251305258093416e-01   8.4592815084789770e+00   8.2150633790342393e+00   8.4108821314219107e+00   8.7842753998206344e+00   8.6951983333816685e+00   8.7702973648887319e+00
   1.7136221463498427e-01   8.6214177190545023e+00   8.1814864784750529e+00   8.3597889718665428e+00   8.7824446614637726e+00   8.7287052960747751e+00   8.8018232929245563e+00
   1.7021390386384558e-01   8.7901662380293413e+00   8.1569375433052205e+00   8.3144719163669283e+00   8.7760424981935898e+00   8.7597373886844014e+00   8.8281205843580270e+00
   1.6906829252536557e-01   8.9643007651567252e+00   8.1426062091029880e+00   8.2764679031599862e+00   8.7656242694032898e+00   8.7876758752686115e+00   8.8486787813063668e+00
   1.6792555247245028e-01   9.1424033218684748e+00   8.1395857630404986e+00   8.2472441572706821e+00   8.7519368239825468e+00   8.8120334352071676e+00   8.8632269129226966e+00
   1.6678585512728500e-01   9.3228522012477484e+00   8.1488611563489783e+00   8.2281814945056428e+00   8.7359089293322221e+00   8.8324856273009971e+00   8.8717610957095214e+00
   1.6564937145561892e-01   9.5038127082738644e+00   8.1712956151357066e+00   8.2205583469282733e+00   8.7186357279798301e+00   8.8488980985588679e+00   8.8745626472664991e+00
   1.6451627194111892e-01   9.6832316548914932e+00   8.2076147368230501e+00   8.2255344730205042e+00   8.7013575948553523e+00   8.8613478485948196e+00   8.8722052838827281e+00
   1.6338672655979508e-01   9.8588366516897690e+00   8.2583868902831323e+00   8.2441331024465789e+00   8.6854338862007783e+00   8.8701370049461747e+00   8.8655505221204685e+00
   1.6226090475450283e-01   1.0028141283344603e+01   8.3239987076460054e+00   8.2772200843621970e+00   8.6723120909683580e+00   8.8757978083141023e+00   8.8557310010390839e+00
   1.6113897540952471e-01   1.0188457256211359e+01   8.4046244774409988e+00   8.3254784671769482e+00   8.6634928018528043e+00   8.8790878207393042e+00   8.8441220058805854e+00
   1.6002110682523618e-01   1.0336914550718973e+01   8.5001883414352832e+00   8.3893768490980509e+00   8.6604907090721106e+00   8.8809747101498377e+00   8.8323019234290978e+00
   1.5890746669285888e-01   1.0470490486010210e+01   8.6103183883470695e+00   8.4691298229433958e+00   8.6647914886860029e+00   8.8826102769973936e+00   8.8220026191938210e+00
   1.5779822206930527e-01   1.0586048398620781e+01   8.7342920621632931e+00   8.5646489266376644e+00   8.6778040219492905e+00   8.8852936140294680e+00   8.8150507405111878e+00
   1.5669353935211852e-01   1.0680386342876185e+01   8.8709728049443832e+00   8.6754827470247484e+00   8.7008068673070333e+00   8.8904233734231521e+00   8.8133006873673736e+00
   1.5559358425451120e-01   1.0750295834673867e+01   9.0187385838641205e+00   8.8007452691480061e+00   8.7348873492313679e+00   8.8994390133672550e+00   8.8185594555708207e+00
   1.5449852178050677e-01   1.0792630185228099e+01   9.1754039617030436e+00   8.9390322917599363e+00   8.7808710814347677e+00   8.9137505860252464e+00   8.8325027808089480e+00
   1.5340851620018717e-01   1.0804381417823242e+01   9.3381387047875126e+00   9.0883268314146282e+00   8.8392392815335015e+00   8.9346561167126755e+00   8.8565810698309910e+00
   1.5232373102505092e-01   1.0782764148333033e+01   9.5033876094505025e+00   9.2458960065380857e+00   8.9100309667321778e+00   8.9632449537266332e+00   8.8919126098162966e+00
   1.5124432898348467e-01   1.0725304168601895e+01   9.6667982579913136e+00   9.4081840147687874e+00   8.9927271955835018e+00   9.0002847314929255e+00   8.9391606609121830e+00
   1.5017047199635236e-01   1.0629928839638023e+01   9.8231657185983714e+00   9.5707085436827590e+00   9.0861151461782814e+00   9.0460889412466639e+00   8.9983904852256877e+00
   1.4910232115270558e-01   1.0495055826078246e+01   9.9664056243646417e+00   9.7279712694778446e+00   9.1881312715624563e+00   9.1003617808590089e+00   9.0689024582571562e+00
   1.4804003668561852e-01   1.0319676237466400e+01   1.0089569332520110e+01   9.8733968652437625e+00   9.2956853958784702e+00   9.1620173050135083e+00   9.1490385661282296e+00
   1.4698377794815159e-01   1.0103427940499191e+01   1.0184916566331092e+01   9.9993188490295530e+00   9.4044718124393984e+00   9.2289714027630065e+00   9.2359623651728633e+00
   1.4593370338944670e-01   9.8466547216651445e+00   1.0244061523486785e+01   1.0097034104854263e+01   9.5087796236776789e+00   9.2979084353902781e+00   9.3254175498899841e+00
   1.4488997053095853e-01   9.5504471552467614e+00   1.0258207217567644e+01   1.0156950177643196e+01   9.6013230208927567e+00   9.3640302716299182e+00   9.4114783958357346e+00
   1.4385273594282469e-01   9.2166614965576272e+00   1.0218479067820994e+01   1.0168849357438017e+01   9.6731229345135610e+00   9.4208048421498827e+00   9.4863171924037317e+00
   1.4282215522037867e-01   8.8479136834565359e+00   1.0116361799282917e+01   1.0122289789257996e+01   9.7134838881860261e+00   9.4597449750856626e+00   9.5400296455764924e+00
   1.4179838296080904e-01   8.4475465748547336e+00   9.9442331495074594e+00   1.0007154991699315e+01   9.7101223606328659e+00   9.4702664442663416e+00   9.5605784909592604e+00
   1.4078157273996827e-01   8.0195698401199689e+00   9.6959737889308091e+00   9.8143481424096173e+00   9.6495124631586737e+00   9.4396959683942221e+00   9.5339359230816925e+00
   1.3977187708933500e-01   7.5685733678655467e+00   9.3676160996639162e+00   9.5366059516974957e+00   9.5175164846697005e+00   9.3535223028451000e+00   9.4445220510482457e+00
   1.3876944747313272e-01   7.0996165925600847e+00   8.9579768470661101e+00   9.1693798869913898e+00   9.3003553529687100e+00   9.1960001974299139e+00   9.2760412116461417e+00
   1.3777443426560865e-01   6.6180976311824846e+00   8.4692031874468512e+00   8.7117027982902009e+00   8.9859399928850365e+00   8.9512171657113964e+00   9.0127989801553277e+00
   1.3678698672847622e-01   6.1296074600856230e+00   7.9071516089491380e+00   8.1669316788886448e+00   8.5655228932112770e+00   8.6047017639275136e+00   8.6415266835594124e+00
   1.3580725298852431e-01   5.6397754278638628e+00   7.2815193560976397e+00   7.5432393969942835e+00   8.0355387945914831e+00   8.1455726213543223e+00   8.1536362449535833e+00
   1.3483538001539663e-01   5.1541130924155008e+00   6.6056611361492195e+00   6.8537277459682509e+00   7.3993928310417054e+00   7.5690876117301995e+00   7.5476756160283145e+00
   1.3387151359954516e-01   4.6778636158307236e+00   5.8960522297726099e+00   6.1160581532335492e+00   6.6688463982080517e+00   6.8792559811904992e+00   6.8315735811550589e+00
   1.3291579833035980e-01   4.2158637122047802e+00   5.1714014412789870e+00   5.3515483988109755e+00   5.8645836043055226e+00   6.0909568258027402e+00   6.0241010155906167e+00
   1.3196837757447888e-01   3.7724244265664213e+00   4.4514688872254853e+00   4.5837610344406325e+00   5.0155621981056324e+00   5.2308399412174333e+00   5.1549111372368976e+00
   1.3102939345428249e-01   3.3512358772782909e+00   3.7556960866509743e+00   3.8367011839853404e+00   4.1569041770284230e+00   4.3362807574858788e+00   4.2626418061582205e+00
   1.3009898682657284e-01   2.9552996090397050e+00   3.1017983873305157e+00   3.1328297228637685e+00   3.3263741174366546e+00   3.4519323183095922e+00   3.3909260883457399e+00
   1.2917729726144445e-01   2.5868905000042584e+00   2.5044915162572563e+00   2.4911597909642094e+00   2.5598832569835626e+00   2.6240093969364202e+00   2.5827356858014912e+00
   1.2826446302134709e-01   2.2475483845800865e+00   1.9745169568256400e+00   1.9257192181581337e+00   1.8868346687530368e+00   1.8932499853437657e+00   1.8741229850311349e+00
   1.2736062104034512e-01   1.9380978376332010e+00   1.5180926997325941e+00   1.4446168886708515e+00   1.3263368410320464e+00   1.2882387563330091e+00   1.2888702016152662e+00
   1.2646590690357629e-01   1.6586930497786239e+00   1.1368519316403307e+00   1.0498506985449740e+00   8.8522467191858756e-01   8.2104537982702441e-01   8.3552881058739059e-01
   1.2558045482691216e-01   1.4088835167265157e+00   8.2825472033617864e-01   7.3785892499854611e-01   5.5840025524610082e-01   4.8662474187639621e-01   5.0772151688084677e-01
   1.2470439763682481e-01   1.1876954433441744e+00   5.8638334303700212e-01   5.0067856890422979e-01   3.3135288844581923e-01   2.6619354096237413e-01   2.8754583085098118e-01
   1.2383786675046141e-01   9.9372336014086282e-01   4.0297704720230154e-01   3.2746945301478320e-01   1.8408015975328551e-01   1.3333818190361268e-01   1.5088969039546446e-01
   1.2298099215593038e-01   8.2522646033714497e-01   2.6853827539309211e-01   2.0611829155305378e-01   9.5275238317959782e-02   6.0661485206838596e-02   7.2928854119624187e-02
   1.2213390239280189e-01   6.8022454673028432e-01   1.7335299071430701e-01   1.2466080206297576e-01   4.5716680978010502e-02   2.4854580793360583e-02   3.2271657919009433e-02
   1.2129672453282567e-01   5.5658915743828652e-01   1.0830699510965730e-01   7.2339388462865001e-02   2.0237025865799542e-02   9.0922413476910071e-03   1.2996158817838355e-02
   1.2046958416086904e-01   4.5212632799485108e-01   6.5435586383955510e-02   4.0220705947450960e-02   8.2234785959300408e-03   2.9435054604101396e-03   4.7345962077975671e-03
   1.1965260535607791e-01   3.6464844672349406e-01   3.8200618938745393e-02   2.1398912461687035e-02   3.0526578123326797e-03   8.3577548108048293e-04   1.5511661344362205e-03
   1.1884591067326369e-01   2.9203367702037364e-01   2.1534225631885850e-02   1.0881309104839865e-02   1.0302022319444253e-03   2.0625910076228874e-04   4.5438515934812998e-04
   1.1804962112451892e-01   2.3227237283935598e-01   1.1714767451871392e-02   5.2825732785595266e-03   3.1458841454143501e-04   4.3842398651069232e-05   1.1834029515610502e-04
   1.1726385616106416e-01   1.8350073974320941e-01   6.1470783496656691e-03   2.4460405961757433e-03   8.6527454868683579e-05   7.9544438835719925e-06   2.7253673069604430e-05
   1.1648873365532927e-01   1.4402265264432818e-01   3.1100256069602496e-03   1.0793681692827602e-03   2.1342615176188029e-05   1.2209052847430689e-06   5.5214283548267765e-06
   1.1572436988327132e-01   1.1232101409201065e-01   1.5166849297879980e-03   4.5358271822337770e-04   4.7011866980795184e-06   1.5714772690070298e-07   9.7924392140081118e-07
   1.1497087950693205e-01   8.7060324669880007e-02   7.1283276612841965e-04   1.8141791438694684e-04   9.2113896690620197e-07   1.6818649770634318e-08   1.5134608807956356e-07
   1.1422837555723744e-01   6.7082256457013129e-02   3.2286132928608779e-04   6.9033928904949028e-05   1.5996172898187517e-07   1.4844686737599170e-09   2.0299652313302877e-08
   1.1349696941704203e-01   5.1395999110873003e-02   1.4093146606456025e-04   2.4985906065540774e-05   2.4537791470327102e-08   1.0721539862845393e-10   2.3541104107723884e-09
   1.1277677080442026e-01   3.9165019292691158e-02   5.9298639330566881e-05   8.6008505616517527e-06   3.3150782815405357e-09   6.2901493457644756e-12   2.3527496321691773e-10
   1.1206788775620782e-01   2.9691672528064858e-02   2.4058175275202547e-05   2.8160493958051861e-06   3.9343427427041711e-10   2.9773441294306312e-13   2.0209192650139433e-11
   1.1137042661179500e-01   2.2400864551136254e-02   9.4157402772078608e-06   8.7721897317935557e-07   4.0929592117663629e-11   1.1299943232215632e-14   1.4886789385691215e-12
   1.1068449199717473e-01   1.6823704346746435e-02   3.5568854794467198e-06   2.6010017518738683e-07   3.7261142993437871e-12   3.4199406353894472e-16   9.3895118047154310e-14
   1.1001018680924766e-01   1.2581845013504881e-02   1.2978263037379930e-06   7.3454037592217398e-08   2.9648919148541200e-13   8.2149559281892566e-18   5.0659062982083054e-15
   1.0934761220038659e-01   9.3729862955159032e-03   4.5778388754402012e-07   1.9773959706806205e-08   2.0606420284169481e-14   1.5600926859754458e-19   2.3372775502484420e-16
   1.0869686756326270e-01   6.9578231825583522e-03   1.5625221152653266e-07   5.0794803712278951e-09   1.2507859878528739e-15   2.3354115188935871e-21   9.2249845103437034e-18
   1.0805805051593551e-01   5.1485722044239306e-03   5.1665018898521088e-08   1.2465861672166028e-09   6.6335464405075482e-17   2.7502862615871549e-23   3.1181224911322028e-19
   1.0743125688720939e-01   3.7990907830168490e-03   1.6569637962798315e-08   2.9269668872484072e-10   3.0771319863934114e-18   2.5455349191616897e-25   9.0422849118375430e-21
   1.0681658070225808e-01   2.7965222947206494e-03   5.1614823091361178e-09   6.5857671616979659e-11   1.2505693949734987e-19   1.8519494659997175e-27   2.2554245574047501e-22
   1.0621411416852025e-01   2.0543456899527611e-03   1.5640002628133929e-09   1.4225700958489638e-11   4.4630363184575833e-21   1.0604509506011237e-29   4.8548804042081493e-24
   1.0562394766186711e-01   1.5066782155551226e-03   4.6175548975532989e-10   2.9559002971223244e-12   1.4027993782796306e-22   4.7912282760137973e-32   9.0551264444656956e-26
   1.0504616971304549e-01   1.1036675355474946e-03   1.3306590254444763e-10   5.9211764630271346e-13   3.8973668170496844e-24   1.7144325777872306e-34   1.4705298102864490e-27
   1.0448086699439703e-01   8.0781031956398211e-04   3.7499092417290148e-11   1.1462078495972303e-13   9.6120303158613996e-26   4.8830116476092806e-37   2.0909582262207652e-29
   1.0392812430685659e-01   5.9104384292109043e-04   1.0354883068290335e-11   2.1496647332131994e-14   2.1148304910530575e-27   1.1140160556333400e-39   2.6197911062758532e-31
   1.0338802456723133e-01   4.3247181677012747e-04   2.8077650251746565e-12   3.9167185294945277e-15   4.1743769084271305e-29   2.0513916803485707e-42   2.9128588804549163e-33
   1.0286064879576214e-01   3.1660286416294035e-04   7.4926474475230258e-13   6.9532096966249380e-16   7.4385991711935493e-31   3.0764927684002945e-45   2.8966963557500629e-35
   1.0234607610396981e-01   2.3199785167973681e-04   1.9723383950711196e-13   1.2064194796643064e-16   1.2049991465805412e-32   3.7965669958589831e-48   2.5985174190147517e-37
   1.0184438368278763e-01   1.7023938667254921e-04   5.1339762306060548e-14   2.0524297796806322e-17   1.7880125573411513e-34   3.9004106128364003e-51   2.1222402966196912e-39
   1.0135564679098169e-01   1.2515241530574583e-04   1.3247882776676942e-14   3.4353143293518329e-18   2.4502310534424896e-36   3.3794196923775502e-54   1.5936884378385251e-41
   1.0087993874386131e-01   9.2218607315306799e-05   3.3977336093054930e-15   5.6770704027269671e-19   3.1284111891493962e-38   2.5048219328240429e-57   1.1120350228926157e-43
   1.0041733090228101e-01   6.8138962207517687e-05   8.6845092826823355e-16   9.2966988776148585e-20   3.7566534551204269e-40   1.6130676070781639e-60   7.2905921054040214e-46
   9.9967892661935440e-02   5.0508870435565244e-05   2.2182303270151587e-16   1.5143204661954122e-20   4.2850830135006962e-42   9.1777610090471124e-64   4.5435898793419941e-48
   9.9531691442949155e-02   3.7577871654000826e-05   5.6779488732658989e-17   2.4630593563907752e-21   4.6918533047183828e-44   4.6968215029578866e-67   2.7246510941313904e-50
   9.9108792679762830e-02   2.8072785118516459e-05   1.4606290250547870e-17   4.0162780498807272e-22   4.9855518384732747e-46   2.2034858202662678e-70   1.5921432234175701e-52
   9.8699259811317053e-02   2.1067977648780867e-05   3.7871303632313463e-18   6.5920846915410152e-23   5.2001422813518838e-48   9.6685705933907936e-74   9.1849306539735105e-55
   9.8303154271535589e-02   1.5890509960192898e-05   9.9260135288344147e-19   1.0936008644327132e-23   5.3873380201731928e-50   4.0521411446916306e-77   5.3016560333252975e-57
   9.7920535480109358e-02   1.2050971115510995e-05   2.6376438987389769e-19   1.8413715941353322e-24   5.6113613190256259e-52   1.6579905141978515e-80   3.1041390425014901e-59
   9.7551460833582168e-02   9.1931559391785824e-06   7.1272562447956744e-20   3.1600666794952787e-25   5.9498777617488225e-54   6.7748485336780672e-84   1.8694970119356883e-61
   9.7195985696740109e-02   7.0575160623961707e-06   1.9641888828341442e-20   5.5508400301346489e-26   6.5045115677387601e-56   2.8299483520749952e-87   1.1746406295883922e-63
   9.6854163394305345e-02   5.4546492812808564e-06   5.5371431056943700e-21   1.0022301299516074e-26   7.4266998211405273e-58   1.2376848653261007e-90   7.8105411021182184e-66
   9.6526045202935659e-02   4.2460869596247475e-06   1.6014363245544988e-21   1.8679170820219264e-27   8.9726646728942426e-60   5.8074641845368843e-94   5.5754816551903362e-68
   9.6211680343530864e-02   3.3303768039346155e-06   4.7656627180380552e-22   3.6087267432471768e-28   1.1622461794565701e-61   2.9967448462752312e-97   4.3345235725714071e-70
   9.5911115973847105e-02   2.6330021117159311e-06   1.4634537269895655e-22   7.2571234352199853e-29   1.6354740258700944e-63  1.7435643976872974e-100   3.7227751557144059e-72
   9.5624397181419768e-02   2.0990775737064672e-06   4.6505985890170767e-23   1.5253628390249368e-29   2.5331465169531225e-65  1.1728187035631248e-103   3.5827506794701058e-74
   9.5351566976795893e-02   1.6880532544517075e-06   1.5336293475792112e-23   3.3645998554461018e-30   4.3753044974992816e-67  9.3517600636707249e-107   3.9180569577611559e-76
   9.5092666287076522e-02   1.3698706719476344e-06   5.2625029560144548e-24   7.8191852095391067e-31   8.5364785209547478e-69  9.0618838689384978e-110   4.9363362149917485e-78
   9.4847733949769211e-02   1.1221690373658372e-06   1.8839542792361687e-24   1.9218953949403266e-31   1.9053160455345363e-70  1.0936288287494841e-112   7.2621138366111641e-80
   9.4616806706950107e-02   9.2825136561760957e-07   7.0544474506849883e-25   5.0148756614455579e-32   4.9254489322320179e-72  1.6839308522798988e-115   1.2639602548024671e-81
   9.4399919199735019e-02   7.7560088842460817e-07   2.7697321923244168e-25   1.3941776470292672e-32   1.4925843404559285e-73  3.3869858103726579e-118   2.6358551499802206e-83
   9.4197103963056070e-02   6.5479647990870616e-07   1.1429237446168860e-25   4.1438700012078258e-33   5.3640778662598586e-75  9.1047496695179119e-121   6.6669423037508318e-85
   9.4008391420739440e-02   5.5871784017095747e-07   4.9679289116304857e-26   1.3211678527108623e-33   2.3118686133972117e-76  3.3439665026183588e-123   2.0692748415832660e-86
   9.3833809880874031e-02   4.8196148606064518e-07   2.2794701141777774e-26   4.5324511348904411e-34   1.2077229201194046e-77  1.7137907598109562e-125   7.9691635905980449e-88
   9.3673385531451686e-02   4.2041044194996042e-07   1.1062647796853533e-26   1.6780738908432735e-34   7.7247376812364102e-79  1.2504173548474733e-127   3.8481605222618962e-89
   9.3527142436241481e-02   3.7091627300788452e-07   5.6892951000113531e-27   6.7233614124746196e-35   6.1068643442795612e-80  1.3235473779565996e-129   2.3528166507296562e-90
   9.3395102530817231e-02   3.3106346684174114e-07   3.1058315517580227e-27   2.9225646526658283e-35   6.0198446532229061e-81  2.0684095100839738e-131   1.8380314295331504e-91
   9.3277285618561634e-02   2.9899437681695475e-07   1.8025978546822781e-27   1.3815123105297490e-35   7.4591271168147866e-82  4.8502725433187672e-133   1.8499183112725833e-92
   9.3173709366219951e-02   2.7327887738427320e-07   1.1138734117646648e-27   7.1165701902338162e-36   1.1703084948531556e-82  1.7318172812816160e-134   2.4168241351857410e-93
   9.3084389297872439e-02   2.5281718527200215e-07   7.3372643363070910e-28   4.0024181119916156e-36   2.3401859558579308e-83  9.5396874105127768e-136   4.1259815895239124e-94
   9.3009338783922119e-02   2.3676742846958454e-07   5.1578402365884164e-28   2.4615859357234079e-36   5.9979847789270520e-84  8.2003910818908893e-137   9.2581005580964019e-95
   9.2948569012978252e-02   2.2449182657561604e-07   3.8729151539897367e-28   1.6578499356551686e-36   1.9799708021364839e-84  1.1107798826898616e-137   2.7438844720747367e-95
   9.2902088891928927e-02   2.1551701434758487e-07   3.1086417799027925e-28   1.2240494890598475e-36   8.4512014951775167e-85  2.3898192613339316e-138   1.0784498684975799e-95
   9.2869904517430310e-02   2.0950522672155952e-07   2.6687945053927214e-28   9.9162555482639572e-37   4.6783564637487873e-85  8.2166350802533132e-139   5.6384114671079765e-96
   9.2852013567765318e-02   2.0623321911137813e-07   2.4514945850928672e-28   8.8192346038184342e-37   3.3654379800294774e-85  4.5327715698011632e-139   3.9292085128195666e-96

